Large scale evaluation of differences between network-based and pairwise sequence-alignment-based methods of dendrogram reconstruction

Dendrograms are a way to represent evolutionary relationships between organisms. Nowadays, these are inferred based on the comparison of genes or protein sequences by taking into account their differences and similarities. The genetic material of choice for the sequence alignments (all the genes or sets of genes) results in distinct inferred dendrograms. In this work, we evaluate differences between dendrograms reconstructed with different methodologies and obtained for different sets of organisms chosen at random from a much larger set. A statistical analysis is performed in order to estimate the fluctuation between the results obtained from the different methodologies. This analysis permit us to validate a systematic approach, based on the comparison of the organisms' metabolic networks for inferring dendrograms. It has the advantage that it allows the comparison of organisms very far away in the evolutionary tree even if they have no known ortholog gene in common.

==> ensembles.txt <==
## First ensemble, 10 sets of 20 organisms:

Set  1 : gsb, zpr, chu, bte, mbc, sit, rsp, rop, pmr, rak, cce, salv, srb, afd, pru, sfi, stb, cpi, bts, dba
Set  2 : mad, lin, ccv, mse, slu, smg, gan, tpd, afi, nmr, tae, vtu, cad, bvn, hcm, pgi, dsf, ccr, cgc, mae
Set  3 : cro, mov, ant, pmic, thc, fbr, vfi, tcy, bbi, rre, bpc, lga, lmp, cah, eac, ead, vca, amr, mrb, daf
Set  4 : dae, mgb, lke, mew, hhl, taq, stt, tea, hcr, cja, bmr, euc, men, sen, hde, ckl, ebi, dde, mhz, saz
Set  5 : lgs, nno, psp, amr, bbq, cnc, sco, gei, amq, neu, ttm, axy, mcu, tpy, aap, shl, rmu, tpo, jde, ppn
Set  6 : dar, sth, eel, phe, hhi, bpt, rau, ocg, lcr, mhr, mhq, cgy, mch, ele, apb, son, cma, par, kga, fsi
Set  7 : afs, rpq, mig, oar, cyt, efe, bsm, drt, scs, bpak, chp, ate, acu, dsh, tkm, mmg, dec, chd, net, mhd
Set  8 : apl, gbe, lsn, fbr, ppd, cmr, efa, cms, drm, bfa, rmr, ach, bhr, hmc, fgi, baus, ace, xfu, sfi, pce
Set  9 : hdn, vfi, smn, dtu, hhl, hpys, tpt, sgo, gbr, ahe, hoh, vsa, mrb, mvn, bmj, mpe, tpz, mvu, sbg, stp
Set 10 : ssg, ach, lic, bpy, hse, sco, asi, dar, mfc, bpu, cag, cgra, pre, mli, tkm, shg, bang, hte, hbo, tea


## Second ensemble, 10 sets of 30 organisms:

Set  1 : tpn, bvi, vfi, pes, sgl, mic, cmd, lla, ccr, mib, aka, lbh, npn, cdn, bsm, mmi, elm, slg, ssz, fac, shi, cef, bmet, lcr, ysi, bast, mif, sie, apo, bdu
Set  2 : ebt, sus, tmt, gpa, teq, stq, ran, hci, tpi, bms, dpi, mmo, malg, ssr, aav, cpi, dte, aat, asc, cob, shc, ndo, cff, lpl, rce, mlc, pub, sali, toc, bgr
Set  3 : mch, tlt, apb, rrs, rop, sei, aeh, lci, tde, htu, hma, mcj, xau, pmr, mrs, gei, cag, xbo, bbi, tnr, msg, hhl, rva, cep, cpu, cap, bpak, tmb, stw, glo
Set  4 : tbi, fbl, bcw, pde, rli, pha, mca, asg, ooe, mpl, cru, dac, mhr, ppf, mep, pac, pla, cms, hfe, sfi, sia, bhz, npp, iag, yfr, rdn, sdl, rga, bpy, rsi
Set  5 : mms, stai, lcr, xfu, gur, pbr, tpx, mli, cno, aeh, gbr, acj, ave, rru, llc, emi, clc, hac, tnr, prh, smul, kse, lgs, taq, mev, asi, ran, sga, cpe, mhi
Set  6 : psf, dsu, lcr, fnu, hcp, ccl, cter, cko, pna, asb, cab, mhc, tnr, tcu, fps, rhi, mlu, hla, tbd, mes, opr, vei, msg, cse, kpn, mcb, ftu, bco, baf, ttj
Set  7 : xbo, bho, aau, stb, cad, cav, ppn, hvo, dgg, bbv, ppeo, cwo, plt, npe, skn, gse, rce, eol, din, sdy, efa, eas, pcl, puf, ele, bav, hmu, mfa, bfr, aad
Set  8 : fal, mbs, msy, lau, abu, hdn, blu, paa, fno, malg, krh, bvs, vvu, hcs, mei, cpc, iho, llx, mfs, rga, hso, bxe, ssr, bmyc, ebi, plv, hhl, aka, bpu, cex
Set  9 : mph, rta, drt, kal, lsa, nha, gau, mwe, tko, oac, str, cpn, npu, kvl, dae, mhr, ddf, hba, bvs, phl, cter, tol, cat, btp, lbr, aph, prw, mac, cja, bpp
Set 10 : cat, abu, rrs, pcu, siv, hin, lrh, bfa, cli, pdt, ctu, pen, pcp, afn, mhr, paj, gva, bpp, ttr, ana, nth, bmyc, blu, tli, csr, zpr, bcl, mmr, ppz, pgn


## Organisms names:

  aad : Alicyclobacillus acidocaldarius subsp. acidocaldarius Tc-4-1
  aap : Aggregatibacter aphrophilus
  aat : Aggregatibacter actinomycetemcomitans D11S-1
  aau : Arthrobacter aurescens
  aav : Acidovorax avenae
  abu : Arcobacter butzleri RM4018
  ace : Acidothermus cellulolyticus
  ach : Arthrobacter chlorophenolicus
  acj : Aeropyrum camini
  acu : Acidithiobacillus caldus
  aeh : Alkalilimnicola ehrlichei
  afd : Alistipes finegoldii
  afi : Acidithiobacillus ferrivorans
  afn : Acidaminococcus fermentans
  afs : Actinoplanes friuliensis
  ahe : Arcanobacterium haemolyticum
  aka : Advenella kashmirensis
  amq : Amycolatopsis methanolica
  amr : Acaryochloris marina
  ana : Anabaena sp. PCC7120
  ant : Arcobacter nitrofigilis
  apb : Candidatus Puniceispirillum marinum
  aph : Anaplasma phagocytophilum HZ
  apl : Actinobacillus pleuropneumoniae L20
  apo : Archaeoglobus profundus
  asb : Candidatus Arthromitus sp. SFB-rat-Yit
  asc : Acidilobus saccharovorans
  asg : Actinobaculum schaalii
  asi : Actinobacillus suis
  ate : Caldicellulosiruptor bescii
  ave : Archaeoglobus veneficus
  axy : Achromobacter xylosoxidans
  baf : Borrelia afzelii
 bang : Bifidobacterium angulatum
 bast : Bifidobacterium asteroides
 baus : Bartonella australis
  bav : Bordetella avium
  bbi : Bifidobacterium bifidum S17
  bbq : Blattabacterium sp.
  bbv : Bifidobacterium breve ACS-071-V-Sch8b
  bcl : Bacillus clausii
  bco : Bacillus cellulosilyticus
  bcw : Borrelia crocidurae
  bdu : Borrelia duttonii
  bfa : Brachybacterium faecium
  bfr : Bacteroides fragilis YCH46
  bgr : Bartonella grahamii
  bho : Bordetella holmesii ATCC 51541
  bhr : Borrelia hermsii
  bhz : Bordetella hinzii
  blu : Blattabacterium sp.
 bmet : Bacillus methanolicus
  bmj : Burkholderia multivorans ATCC 17616
  bmr : Brucella microti
  bms : Brucella suis 1330
 bmyc : Bacillus mycoides
 bpak : Borrelia parkeri
  bpc : Bordetella pertussis CS
  bpp : Brucella pinnipedialis
  bpt : Bordetella petrii
  bpu : Bacillus pumilus
  bpy : Burkholderia phytofirmans
  bsm : Bacillus smithii
  bte : Burkholderia thailandensis
  btp : Bifidobacterium thermophilum
  bts : Kyrpidia tusciae
  bvi : Burkholderia vietnamiensis
  bvn : Bartonella vinsonii
  bvs : Barnesiella viscericola
  bxe : Burkholderia xenovorans
  cab : Chlamydophila abortus
  cad : Clostridium acidurici
  cag : Chloroflexus aggregans
  cah : Clostridium autoethanogenum
  cap : Caldilinea aerophila
  cat : Croceibacter atlanticus
  cav : Chlamydia avium
  cce : Clostridium cellulolyticum
  ccl : Clostridium clariflavum DSM 19732
  ccr : Caulobacter crescentus CB15
  ccv : Campylobacter curvus
  cdn : Castellaniella defragrans
  cef : Corynebacterium efficiens
  cep : Crinalium epipsammum
  cex : Caldisericum exile
  cff : Campylobacter fetus
  cgc : Cyanobium gracile
 cgra : Campylobacter gracilis
  cgy : Corynebacterium glycinophilum
  chd : Caldicellulosiruptor hydrothermalis
  chp : Chlamydia psittaci 6BC
  chu : Cytophaga hutchinsonii
  cja : Cellvibrio japonicus
  ckl : Clostridium kluyveri DSM 555
  cko : Citrobacter koseri ATCC BAA-895
  clc : Caldicellulosiruptor lactoaceticus
  cli : Chlorobium limicola
  cma : Caldivirga maquilingensis
  cmd : Corynebacterium maris
  cmr : Cyclobacterium marinum
  cms : Clavibacter michiganensis subsp. sepedonicus
  cnc : Cupriavidus necator
  cno : Clostridium novyi
  cob : Caldicellulosiruptor obsidiansis
  cpc : Chlorobaculum parvum
  cpe : Clostridium perfringens 13
  cpi : Chitinophaga pinensis
  cpn : Chlamydia pneumoniae CWL029
  cpu : Corynebacterium pseudotuberculosis FRC41
  cro : Citrobacter rodentium
  cru : Candidatus Carsonella ruddii CE isolate Thao2000
  cse : Caulobacter segnis
  csr : Clostridium saccharoperbutylacetonicum
 cter : Corynebacterium terpenotabidum
  ctu : Cronobacter turicensis
  cwo : Conexibacter woesei
  cyt : Cyanothece sp. ATCC 51142
  dac : Delftia acidovorans
  dae : Desulfotomaculum acetoxidans
  daf : Desulfovibrio africanus
  dar : Dechloromonas aromatica
  dba : Desulfomicrobium baculatum
  dde : Desulfovibrio desulfuricans G20
  ddf : Deferribacter desulfuricans
  dec : Dehalobacter sp. CF
  dgg : Desulfovibrio gigas
  din : Desulfurispirillum indicum
  dpi : Desulfovibrio piezophilus
  drm : Desulfotomaculum reducens
  drt : Desulfohalobium retbaense
  dsf : Desulfocapsa sulfexigens
  dsh : Dinoroseobacter shibae
  dsu : Dechlorosoma suillum
  dte : Desulfurobacterium thermolithotrophum
  dtu : Dictyoglomus turgidum
  eac : Eubacterium acidaminophilum
  ead : Ensifer adhaerens
  eas : Enterobacter asburiae
  ebi : Erwinia billingiae
  ebt : Escherichia blattae DSM 4481
  eel : Eubacterium eligens
  efa : Enterococcus faecalis V583
  efe : Escherichia fergusonii
  ele : Eggerthella lenta
  elm : Eubacterium limosum
  emi : Elusimicrobium minutum
  eol : Emticicia oligotrophica
  euc : Eubacterium cylindroides
  fac : Ferroplasma acidarmanus
  fal : Frankia alni
  fbl : Ferrimonas balearica
  fbr : Flavobacterium branchiophilum
  fgi : Fimbriimonas ginsengisoli
  fno : Fervidobacterium nodosum
  fnu : Fusobacterium nucleatum subsp. nucleatum ATCC 25586
  fps : Flavobacterium psychrophilum
  fsi : Flexistipes sinusarabici
  ftu : Francisella tularensis subsp. tularensis SCHU S4
  gan : Gallibacterium anatis
  gau : Gemmatimonas aurantiaca
  gbe : Granulibacter bethesdensis
  gbr : Gordonia bronchialis
  gei : Geitlerinema sp. PCC 7407
  glo : Geobacter lovleyi
  gpa : Gordonibacter pamelaeae
  gsb : Geoalkalibacter subterraneus
  gse : Geobacillus stearothermophilus
  gur : Geobacter uraniireducens
  gva : Gardnerella vaginalis 409-05
  hac : Helicobacter acinonychis
  hba : Hirschia baltica
  hbo : Halogeometricum borinquense
  hci : Candidatus Hodgkinia cicadicola Dsem
  hcm : Helicobacter cetorum MIT 99-5656
  hcp : Helicobacter cinaedi PAGU611
  hcr : Candidatus Hepatoplasma crinochetorum
  hcs : Halomonas campaniensis
  hde : Candidatus Hamiltonella defensa
  hdn : Hyphomicrobium denitrificans
  hfe : Helicobacter felis
  hhi : Haloarcula hispanica
  hhl : Halobacteroides halobius
  hin : Haemophilus influenzae Rd KW20
  hla : Halorubrum lacusprofundi
  hma : Haloarcula marismortui
  hmc : Hyphomicrobium sp. MC1
  hmu : Halomicrobium mukohataei
  hoh : Haliangium ochraceum
 hpys : Helicobacter pylori SouthAfrica20
  hse : Herbaspirillum seropedicae
  hso : Haemophilus somnus 129PT
  hte : Hydrogenobacter thermophilus
  htu : Haloterrigena turkmenica
  hvo : Haloferax volcanii
  iag : Ignisphaera aggregans
  iho : Ignicoccus hospitalis
  jde : Jonesia denitrificans
  kal : Kutzneria albida
  kga : Candidatus Kinetoplastibacterium galatii
  kpn : Klebsiella pneumoniae subsp. pneumoniae MGH 78578
  krh : Kocuria rhizophila
  kse : Kytococcus sedentarius
  kvl : Ketogulonigenium vulgarum
  lau : Candidatus Liberibacter africanus
  lbh : Lactobacillus buchneri NRRL B-30929
  lbr : Lactobacillus brevis ATCC 367
  lci : Leuconostoc citreum
  lcr : Lactobacillus crispatus
  lga : Lactobacillus gasseri
  lgs : Leuconostoc gasicomitatum
  lic : Leptospira interrogans serovar Copenhageni
  lin : Listeria innocua
  lke : Lactobacillus kefiranofaciens
  lla : Lactococcus lactis subsp. lactis IL1403
  llc : Lactococcus lactis subsp. cremoris SK11
  llx : Lactococcus lactis subsp. lactis NCDO 2118
  lmp : Listeria monocytogenes 07PF0776
  lpl : Lactobacillus plantarum WCFS1
  lrh : Lactobacillus rhamnosus GG
  lsa : Lactobacillus sakei
  lsn : Lactobacillus sanfranciscensis
  mac : Methanosarcina acetivorans
  mad : Marinobacter adhaerens
  mae : Methanococcus aeolicus
 malg : Marinovum algicola
  mbc : Mycoplasma bovoculi
  mbs : Marinobacter sp. BSs20148
  mca : Methylococcus capsulatus
  mcb : Mycobacterium chubuense
  mch : Methylobacterium extorquens CM4
  mcj : Methanosaeta concilii
  mcu : Mobiluncus curtisii
  mei : Methylovorus glucosetrophus SIP3-4
  men : Candidatus Moranella endobia PCIT
  mep : Methylovorus sp. MP688
  mes : Mesorhizobium sp. BNC1
  mev : Methanohalobium evestigatum
  mew : Methanobacterium sp. SWAN-1
  mfa : Methylobacillus flagellatus
  mfc : Methanobacterium formicicum
  mfs : Methanocaldococcus sp. FS406-22
  mgb : Mycoplasma gallinaceum
  mhc : Marinobacter hydrocarbonoclasticus
  mhd : Marinithermus hydrothermalis
  mhi : Methanosaeta harundinacea
  mhq : Mannheimia haemolytica USDA-ARS-USMARC-183
  mhr : Mycoplasma hyorhinis HUB-1
  mhz : Methanomethylovorans hollandica
  mib : Microgenomates
  mic : Microcoleus sp. PCC 7113
  mif : Methanocaldococcus infernus
  mig : Methanotorris igneus
  mlc : Mycoplasma leachii PG50
  mli : Mycobacterium liflandii
  mlu : Micrococcus luteus
  mmg : Methanothermobacter marburgensis
  mmi : Mycobacterium marinum M
  mmo : Mycoplasma mobile
  mmr : Maricaulis maris
  mms : Minibacterium massiliensis
  mov : Mycoplasma ovis
  mpe : Mycoplasma penetrans
  mph : Microlunatus phosphovorus
  mpl : Candidatus Methanosphaerula palustris
  mrb : Meiothermus ruber DSM 1279
  mrs : Muricauda ruestringensis
  mse : Metallosphaera sedula
  msg : Mycobacterium smegmatis MC2 155
  msy : Mycoplasma synoviae
  mvn : Methanococcus vannielii
  mvu : Methanocaldococcus vulcanius
  mwe : Mycoplasma wenyonii
  ndo : Nonlabens dokdonensis
  net : Nitrosomonas eutropha
  neu : Nitrosomonas europaea
  nha : Nitrobacter hamburgensis
  nmr : Nitrosopumilus maritimus
  nno : Nocardia nova
  npe : Natrinema pellirubrum
  npn : Novosphingobium pentaromativorans
  npp : Novosphingobium sp. PP1Y
  npu : Nostoc punctiforme
  nth : Natranaerobius thermophilus
  oac : Oscillatoria acuminata
  oar : Octadecabacter arcticus
  ocg : Oligotropha carboxidovorans OM5
  ooe : Oenococcus oeni
  opr : Oceanithermus profundus
  paa : Prosthecochloris aestuarii
  pac : Propionibacterium acnes KPA171202
  paj : Pantoea ananatis AJ13355
  par : Psychrobacter arcticus
  pbr : Parvularcula bermudensis
  pce : Pediococcus claussenii
  pcl : Pyrobaculum calidifontis
  pcp : Pseudomonas chlororaphis subsp. aurantiaca
  pcu : Candidatus Protochlamydia amoebophila
  pde : Paracoccus denitrificans
  pdt : Prevotella dentalis
  pen : Pseudomonas entomophila
  pes : Candidatus Sodalis pierantonius
  pgi : Porphyromonas gingivalis W83
  pgn : Porphyromonas gingivalis ATCC 33277
  pha : Pseudoalteromonas haloplanktis
  phe : Pedobacter heparinus
  phl : Pelagibacterium halotolerans
  pla : Parvibaculum lavamentivorans
  plt : Pelodictyon luteolum
  plv : Paenibacillus larvae
 pmic : Parvimonas micra
  pmr : Proteus mirabilis HI4320
  pna : Polaromonas naphthalenivorans
  ppd : Pelobacter propionicus
 ppeo : Paenibacillus peoriae
  ppf : Pseudomonas putida F1
  ppn : Paludibacter propionicigenes
  ppz : Pseudomonas poae
  pre : Pseudomonas resinovorans
  prh : Pseudomonas rhizosphaerae
  pru : Prevotella ruminicola
  prw : Psychrobacter sp. PRwf-1
  psf : Pseudovibrio sp. FO-BEG1
  psp : Pseudomonas syringae pv. phaseolicola 1448A
  pub : Candidatus Pelagibacter ubique
  puf : Pelosinus sp. UFO1
  rak : Rickettsia akari
  ran : Riemerella anatipestifer ATCC 11845 = DSM 15868
  rau : Rickettsia australis
  rce : Rhodospirillum centenum
  rdn : Rothia dentocariosa
  rga : Rhizobium gallicum
  rhi : Sinorhizobium fredii NGR234
  rli : Roseobacter litoralis
  rmr : Rhodothermus marinus DSM 4252
  rmu : Rothia mucilaginosa
  rop : Rhodococcus opacus
  rpq : Rickettsia prowazekii Rp22
  rre : Rickettsia rhipicephali
  rrs : Roseiflexus sp. RS-1
  rru : Rhodospirillum rubrum ATCC 11170
  rsi : Runella slithyformis
  rsp : Rhodobacter sphaeroides 2.4.1
  rta : Ramlibacter tataouinensis
  rva : Rhodomicrobium vannielii
 sali : Salinarchaeum sp. Harcht-Bsk1
 salv : Snodgrassella alvi
  saz : Shewanella amazonensis
  sbg : Salmonella bongori
  sco : Streptomyces coelicolor
  scs : Stanieria cyanosphaera
  sdl : Sulfurospirillum deleyianum
  sdy : Shigella dysenteriae
  sei : Salmonella enterica subsp. enterica serovar Paratyphi C
  sen : Saccharopolyspora erythraea
  sfi : Streptomyces fulvissimus
  sga : Streptococcus gallolyticus UCN34
  sgl : Sodalis glossinidius
  sgo : Streptococcus gordonii
  shc : Staphylothermus hellenicus
  shg : Sphingobacterium sp. 21
  shi : Slackia heliotrinireducens
  shl : Shewanella halifaxensis
  sia : Sulfolobus islandicus M.14.25
  sie : Streptococcus intermedius
  sit : Ruegeria sp. TM1040
  siv : Solibacillus silvestris
  skn : Spiroplasma kunkelii
  slg : Staphylococcus lugdunensis HKU09-01
  slu : Streptococcus lutetiensis
  smg : Candidatus Sulcia muelleri GWSS
  smn : Streptococcus macedonicus
 smul : Sulfurospirillum multivorans
  son : Shewanella oneidensis
  srb : Candidate division SR1 bacterium RAAC1_SR1_1
  ssg : Selenomonas sputigena
  ssr : Streptococcus salivarius CCHSS3
  ssz : Serratia symbiotica
 stai : Spiroplasma taiwanense
  stb : Streptococcus pasteurianus
  sth : Symbiobacterium thermophilum
  stp : Salinispora tropica
  stq : Spirochaeta thermophila DSM 6578
  str : Sebaldella termitidis
  stt : Salmonella enterica subsp. enterica serovar Typhi Ty2
  stw : Streptococcus thermophilus MN-ZLW-002
  sus : Candidatus Solibacter usitatus
  tae : Tepidanaerobacter acetatoxydans Re1
  taq : Thermus aquaticus
  tbd : Thiobacillus denitrificans
  tbi : Thermobispora bispora
  tcu : Thermomonospora curvata
  tcy : Thioalkalimicrobium cyclicum
  tde : Treponema denticola
  tea : Taylorella equigenitalis ATCC 35865
  teq : Taylorella equigenitalis MCE9
  thc : Thermus sp. CCB_US3_UF1
  tkm : Thioalkalivibrio sp. K90mix
  tko : Thermococcus kodakaraensis
  tli : Thermovirga lienii
  tlt : Thermococcus litoralis
  tmb : Thioflavicoccus mobilis
  tmt : Thermoanaerobacter mathranii
  tnr : Thermodesulfobium narugense
  toc : Thermosediminibacter oceani
  tol : Thalassolituus oleivorans
  tpd : Thermoanaerobacter pseudethanolicus
  tpi : Treponema primitia
  tpn : Candidatus Tremblaya princeps PCIT
  tpo : Treponema pallidum subsp. pallidum Mexico A
  tpt : Thermotoga petrophila
  tpx : Turneriella parva
  tpy : Trueperella pyogenes
  tpz : Thermacetogenium phaeum
  ttj : Thermus thermophilus HB8
  ttm : Thermoanaerobacterium thermosaccharolyticum DSM 571
  ttr : Thermobaculum terrenum
  vca : Vibrio campbellii
  vei : Verminephrobacter eiseniae
  vfi : Vibrio fischeri ES114
  vsa : Aliivibrio salmonicida LFI1238
  vtu : Vibrio tubiashii
  vvu : Vibrio vulnificus CMCP6
  xau : Xanthobacter autotrophicus
  xbo : Xenorhabdus bovienii
  xfu : Xanthomonas fuscans
  yfr : Yersinia frederiksenii
  ysi : Yersinia similis
  zpr : Zunongwangia profunda


==> trees.txt <==
## First ensemble:

Set  1:
    T16S -> (((((((((gsb:0.354361, dba:0.354361):0.081934, (rop:0.233435, sfi:0.233435):0.202860):0.026968, cce:0.474599):-0.000000, (stb:0.436810, bts:0.436810):0.037789):0.039485, (((bte:0.291149, salv:0.291149):0.122815, pmr:0.419633):0.080903, rak:0.506205):0.013548):0.079422, mbc:0.610512):0.036882, (((zpr:0.394211, afd:0.394211):0.060978, (chu:0.432688, cpi:0.432688):0.022502):0.033152, pru:0.499678):0.147716):0.057205, srb:0.715936):0.278396, (sit:0.193584, rsp:0.193584):0.800747) 
    TENZs -> (((((((((gsb:0.747753, bts:0.747753):0.050983, dba:0.801351):0.041179, ((bte:0.643173, salv:0.643173):0.032028, pmr:0.677815):0.164715):0.032028, (cce:0.877172, stb:0.877172):-0.000000):0.025349, ((sit:0.394793, rsp:0.394793):0.413095, rak:0.810502):0.094634):0.022408, (rop:0.630100, sfi:0.630100):0.300057):0.006766, ((zpr:0.646441, (chu:0.615720, cpi:0.615720):0.028106):0.020263, (afd:0.581731, pru:0.581731):0.084972):0.270220):0.037731, srb:0.982498):0.014886, mbc:0.999999) 
    T1ENZ -> ((((gsb:0.497704, dba:0.497704):0.024885, bts:0.535624):0.026959, bte:0.575618):0.411346, (((((((zpr:0.430158, (afd:0.336543, pru:0.336543):0.080581):0.011850, chu:0.455044):-0.000000, cpi:0.468079):0.212534, ((rop:0.504814, sfi:0.504814):0.138498, ((pmr:0.430158, salv:0.430158):0.136276, stb:0.579470):0.063842):0.024265):0.039355, srb:0.746038):0.027678, (((sit:0.264257, rsp:0.264257):0.320545, rak:0.597837):0.064287, cce:0.675159):0.098557):0.096265, mbc:0.896052):0.090913) 
    TS1 -> ((((((gsb:0.017502, dba:0.017502):0.041182, (cce:0.001030, salv:0.001030):0.057655):0.084166, ((afd:0.015443, pru:0.015443):0.009781, stb:0.031401):0.117626):0.228753, ((((zpr:0.009266, bts:0.009266):0.048904, chu:0.064347):0.030114, pmr:0.100639):0.052636, cpi:0.159452):0.224507):0.205363, ((bte:0.114280, rop:0.114280):0.093689, ((sit:0.004118, rsp:0.004118):0.064862, sfi:0.075157):0.132812):0.381352):0.392146, ((mbc:0.000000, srb:0.000000):0.317102, rak:0.323279):0.670544) 
    TS2 -> (((((gsb:0.015221, dba:0.015221):0.063183, chu:0.080527):0.105748, ((cce:0.005663, salv:0.005663):0.109730, (afd:0.007079, (pru:-0.000000, stb:-0.000000):0.004956):0.108314):0.068758):0.472767, ((mbc:0.018052, srb:0.018052):0.280519, rak:0.300695):0.360471):0.334587, ((((zpr:0.010973, bts:0.010973):0.115747, (pmr:0.021592, cpi:0.021592):0.105128):0.123357, sfi:0.254325):0.181452, ((bte:0.099996, (sit:0.031503, rsp:0.031503):0.066369):0.066457, rop:0.168577):0.267201):0.559975) 
    TNET1 -> (((((((gsb:0.353185, dba:0.353185):0.025695, salv:0.386062):0.004251, pmr:0.397495):0.042723, ((cce:0.385926, (afd:0.322995, pru:0.322995):0.055749):0.010737, stb:0.403845):0.036374):0.041831, ((((zpr:0.309361, chu:0.309361):0.021352, cpi:0.337895):0.048479, (sfi:0.386374, bts:0.386374):-0.000000):0.023530, (bte:0.379888, ((sit:0.311192, rsp:0.311192):0.049360, rop:0.367734):0.004972):0.037198):0.064964):0.194409, rak:0.698005):0.294813, (mbc:0.595637, srb:0.595637):0.397181) 
    TNET2 -> (((((((gsb:0.319814, dba:0.319814):0.037845, salv:0.373867):0.059066, (cce:0.392263, ((afd:0.200788, pru:0.200788):0.128283, stb:0.345281):0.030774):0.040670):0.071298, pmr:0.536649):0.061711, (((zpr:0.292773, chu:0.292773):0.089407, cpi:0.398389):0.136847, (sfi:0.535236, bts:0.535236):-0.000000):0.046915):0.144355, (bte:0.682823, ((sit:0.372958, rsp:0.372958):0.231264, rop:0.620430):0.046184):0.076100):0.208660, ((mbc:0.191074, srb:0.191074):0.169159, rak:0.376442):0.607350) 
    TNET3 -> (((((((gsb:0.131188, dba:0.131188):0.024658, salv:0.170029):0.000000, pmr:0.184211):0.052519, ((cce:0.181633, (afd:0.093798, pru:0.093798):0.073652):0.009589, stb:0.205404):0.031326):0.059937, ((((zpr:0.093798, chu:0.093798):0.020468, cpi:0.128448):0.050163, (sfi:0.176959, bts:0.176959):0.001652):0.022870, (bte:0.173091, ((sit:0.084128, rsp:0.084128):0.053346, rop:0.151656):0.007252):0.042573):0.081004):0.255825, rak:0.595040):0.390777, (mbc:0.439335, srb:0.439335):0.546482) 
    TNET4 -> ((((((((gsb:0.184542, dba:0.184542):0.074494, (pmr:0.221789, salv:0.221789):0.037247):0.034867, ((bte:0.223482, ((sit:0.126978, rsp:0.126978):0.072801, rop:0.204858):0.013544):0.060103, sfi:0.288664):0.010317):0.032523, (((zpr:0.167611, cpi:0.167611):0.038940, chu:0.211631):0.104969, bts:0.321678):0.014906):0.056003, ((cce:0.265808, stb:0.265808):0.000000, (afd:0.177770, pru:0.177770):0.088038):0.126779):0.124689, mbc:0.532517):0.291573, srb:0.829168):0.165752, rak:1.000000) 
###
Set  2:
    T16S -> (((((((mad:0.377923, afi:0.377923):0.028115, (gan:0.363194, vtu:0.363194):0.042844):0.058391, ((bvn:0.351738, ccr:0.351738):0.106260, dsf:0.485933):0.006432):0.033753, (((lin:0.377923, slu:0.377923):0.093167, ((tpd:0.435201, tae:0.435201):0.003977, cad:0.467113):0.003977):0.027093, cgc:0.554054):0.000000):0.018437, (ccv:0.409017, hcm:0.409017):0.191410):0.082811, (smg:0.670861, pgi:0.670861):0.040313):0.232956, (mse:0.746141, (nmr:0.674134, mae:0.674134):0.044072):0.225924) 
    TENZs -> (((((((((mad:0.533354, (gan:0.404553, vtu:0.404553):0.117677):0.065571, afi:0.610049):0.098724, (bvn:0.549746, ccr:0.549746):0.159026):0.014563, dsf:0.745583):-0.000000, cgc:0.756706):0.010483, ((lin:0.525157, slu:0.525157):0.177687, ((tpd:0.567310, cad:0.567310):0.023418, tae:0.601852):0.100992):0.053222):0.000571, (ccv:0.574336, hcm:0.574336):0.204549):0.066793, (smg:0.719530, pgi:0.719530):0.137272):0.120950, (mse:0.830182, (nmr:0.793298, mae:0.793298):0.025760):0.158695) 
    T1ENZ -> (((((mad:0.603526, vtu:0.603526):0.124494, gan:0.743716):0.169807, (((((lin:0.707326, slu:0.707326):0.084972, (((tpd:0.663181, cad:0.663181):0.009955, mae:0.688833):0.057680, nmr:0.762209):0.030089):0.020842, tae:0.844533):0.035556, (afi:0.864518, ((dsf:0.769368, cgc:0.769368):0.039783, ccr:0.824847):0.023974):0.015571):0.000387, bvn:0.911870):0.001652):0.000000, (ccv:0.769368, hcm:0.769368):0.159851):0.039388, (mse:0.953703, (smg:0.795616, pgi:0.795616):0.142390):0.030601) 
    TS1 -> (((((mad:0.086902, vtu:0.086902):0.082618, ccr:0.171967):0.222991, ((((lin:0.026927, dsf:0.026927):0.039167, (afi:0.029375, cgc:0.029375):0.036719):0.055996, (mse:0.058138, ((tpd:-0.000000, tae:-0.000000):0.008568, cad:0.011016):0.044675):0.066400):0.073591, gan:0.203025):0.191933):0.203293, (((ccv:0.022031, slu:0.022031):0.010404, (nmr:0.001224, pgi:0.001224):0.031211):0.123315, ((bvn:0.051407, hcm:0.051407):0.036719, mae:0.090574):0.067624):0.440054):0.394404, smg:1.000000) 
    TS2 -> ((((mad:0.109841, (vtu:0.002175, ccr:0.002175):0.106941):0.082109, gan:0.192675):0.268599, ((((lin:0.030813, dsf:0.030813):0.022476, (afi:0.023563, cgc:0.023563):0.029726):0.061718, (((mse:0.004350, cad:0.004350):0.015588, tae:0.020663):0.011419, tpd:0.032807):0.082925):0.156197, ((((ccv:0.000000, slu:0.000000):0.001088, pgi:0.001813):0.043320, nmr:0.045858):0.055646, (bvn:0.063621, (hcm:0.039514, mae:0.039514):0.023382):0.037882):0.170426):0.187894):0.537276, smg:1.000000) 
    TNET1 -> (((((((mad:0.315049, ccr:0.315049):0.000000, (gan:0.286985, vtu:0.286985):0.028064):0.058926, (((lin:0.302576, slu:0.302576):0.033868, (tpd:0.299458, tae:0.299458):0.036986):0.015834, (((afi:0.311762, cgc:0.311762):0.005804, dsf:0.325522):0.010032, cad:0.343511):0.016723):0.013741):0.012087, ((ccv:0.304712, hcm:0.304712):0.070982, bvn:0.383650):0.018326):0.008927, pgi:0.426816):0.089146, ((mse:0.329420, nmr:0.329420):0.085539, mae:0.422915):0.093047):0.468125, smg:1.000000) 
    TNET2 -> (((mad:0.612687, (gan:0.477277, vtu:0.477277):0.119022):0.056054, ccr:0.685129):0.298483, ((((((lin:0.375985, slu:0.375985):0.140921, (tpd:0.418000, tae:0.418000):0.098906):0.032825, cad:0.582507):0.043665, (((ccv:0.368946, hcm:0.368946):0.158755, bvn:0.544089):0.065696, ((afi:0.467626, dsf:0.467626):0.039197, cgc:0.523211):0.086574):0.000000):0.043426, pgi:0.702375):0.122868, ((mse:0.476968, nmr:0.476968):0.260004, (smg:0.646070, mae:0.646070):0.090902):0.071883):0.141981) 
    TNET3 -> (((((((mad:0.123235, (gan:0.088377, vtu:0.088377):0.023973):0.000000, ccr:0.134120):0.081130, (((lin:0.103408, slu:0.103408):0.047363, (tpd:0.111183, tae:0.111183):0.039588):0.017769, (((afi:0.116626, cgc:0.116626):0.004924, dsf:0.132435):0.019956, cad:0.163276):0.016149):0.024939):0.010160, ((ccv:0.122846, hcm:0.122846):0.084359, bvn:0.218091):0.018205):0.011159, pgi:0.269224):0.101263, ((mse:0.150577, nmr:0.150577):0.113905, mae:0.275367):0.095120):0.607743, smg:1.000000) 
    TNET4 -> ((((((((mad:0.230221, ccr:0.230221):0.010421, (gan:0.178249, vtu:0.178249):0.062393):0.077552, (afi:0.290856, bvn:0.290856):0.052648):0.097314, ((lin:0.286525, slu:0.286525):0.069972, (tpd:0.308180, tae:0.308180):0.048317):0.084321):0.000000, ((ccv:0.221559, hcm:0.221559):0.204235, (cad:0.409960, (dsf:0.347159, cgc:0.347159):0.037490):0.015834):0.040331):0.062259, pgi:0.604315):0.147052, ((mse:0.312511, nmr:0.312511):0.245380, mae:0.583202):0.168166):0.198007, smg:0.999996) 
###
Set  3:
    T16S -> ((((((((((((cro:0.302805, (vfi:0.160486, vca:0.160486):0.134610):0.185438, tcy:0.495952):0.058830, bpc:0.562491):0.048085, (rre:0.483938, ead:0.483938):0.126638):0.029083, daf:0.655080):0.004275, amr:0.667064):0.015692, ((pmic:0.555098, (cah:0.528297, eac:0.528297):0.019091):0.051205, (lga:0.432186, lmp:0.432186):0.174117):0.068744):0.033615, bbi:0.731791):0.040783, (thc:0.445124, mrb:0.445124):0.327450):-0.000000, ant:0.787993):0.073549, fbr:0.869251):0.123039, mov:1.000000) 
    TENZs -> (((((((((cro:0.381417, (vfi:0.199087, vca:0.199087):0.175619):0.204503, tcy:0.592632):0.058277, bpc:0.657621):0.112134, amr:0.776466):0.030860, (rre:0.749087, ead:0.749087):0.058240):0.014329, ((ant:0.800837, daf:0.800837):0.020818, ((pmic:0.655214, (cah:0.596242, eac:0.596242):0.052260):0.092276, (lga:0.623923, lmp:0.623923):0.123567):0.067454):-0.000000):0.019386, ((thc:0.461450, mrb:0.461450):0.372993, fbr:0.841155):0.013311):0.012633, bbi:0.880522):0.112766, mov:1.000000) 
    T1ENZ -> (((((((cro:0.360086, (vfi:0.149017, vca:0.149017):0.193485):0.272715, tcy:0.650386):0.034870, bpc:0.702840):0.139270, (((ant:0.690157, rre:0.690157):0.078869, (lga:0.705189, lmp:0.705189):0.063837):0.002458, ead:0.806653):0.035457):0.000276, ((thc:0.532324, mrb:0.532324):0.270523, daf:0.820432):0.039538):-0.000000, ((((pmic:0.656336, (cah:0.618757, eac:0.618757):0.019995):0.080748, amr:0.754668):0.012635, bbi:0.784888):0.033070, fbr:0.835542):0.042012):0.087276, mov:1.000000) 
    TS1 -> (((cro:0.045529, ead:0.045529):0.230492, (((vfi:0.039025, vca:0.039025):0.028727, (bpc:0.024933, amr:0.024933):0.042819):0.080489, mrb:0.152577):0.123444):0.719643, (mov:0.611833, ((((ant:0.037399, (thc:0.018428, daf:0.018428):0.016802):0.054472, (fbr:0.021681, (lmp:-0.000000, cah:-0.000000):0.019513):0.070191):0.096343, ((tcy:0.046613, bbi:0.046613):0.035231, eac:0.084012):0.106370):0.202375, ((pmic:0.050949, lga:0.050949):0.047155, rre:0.100273):0.294653):0.212571):0.385999) 
    TS2 -> ((((cro:0.013129, ead:0.013129):0.240301, ((vfi:0.068269, vca:0.068269):0.072864, ((bpc:0.030383, mrb:0.030383):0.038823, amr:0.069957):0.071176):0.111547):0.281950, (((ant:0.000000, thc:0.000000):0.079850, (((fbr:0.011628, cah:0.011628):0.009190, lmp:0.021569):0.026351, daf:0.048670):0.031181):0.119072, (tcy:0.050827, (bbi:0.025132, eac:0.025132):0.024944):0.148846):0.335707):0.462369, (mov:0.426213, ((pmic:0.040886, lga:0.040886):0.107092, rre:0.148729):0.276734):0.573037) 
    TNET1 -> (((((((((cro:0.290165, (vfi:0.267691, vca:0.267691):0.020346):0.039476, ead:0.331768):0.009192, bpc:0.343087):0.022106, (((ant:0.333965, tcy:0.333965):0.015240, fbr:0.351332):0.002562, amr:0.356021):0.009172):-0.000000, (thc:0.282558, mrb:0.282558):0.084763):0.032136, (bbi:0.368170, ((lmp:0.326549, (cah:0.300828, eac:0.300828):0.023594):0.027128, daf:0.355804):0.010238):0.033415):0.103021, (pmic:0.454703, lga:0.454703):0.052031):0.117584, rre:0.628573):0.369299, mov:1.000000) 
    TNET2 -> ((((cro:0.422231, (vfi:0.299480, vca:0.299480):0.101783):0.197289, ead:0.640488):0.114051, ((((((ant:0.493953, tcy:0.493953):0.002538, fbr:0.517460):0.046129, bpc:0.584557):0.032839, (thc:0.348560, mrb:0.348560):0.268837):0.000000, amr:0.659333):0.034717, (bbi:0.560148, ((lmp:0.420471, (cah:0.329204, eac:0.329204):0.070298):0.091046, daf:0.532485):0.006694):0.133903):0.039519):0.203525, (((mov:0.466566, lga:0.466566):0.032329, pmic:0.519863):0.029644, rre:0.570475):0.408556) 
    TNET3 -> (((((((cro:0.077058, (vfi:0.053805, vca:0.053805):0.014871):0.040489, ead:0.125928):0.056247, ((thc:0.079221, mrb:0.079221):0.082060, (fbr:0.157089, amr:0.157089):0.004191):0.012513):0.027458, (((((ant:0.140056, bpc:0.140056):0.005137, tcy:0.153574):-0.000000, daf:0.161956):0.012378, (lmp:0.125996, (cah:0.097066, eac:0.097066):0.020549):0.048338):0.007833, bbi:0.198930):0.019085):0.139633, (pmic:0.308771, lga:0.308771):0.057259):0.135244, rre:0.518037):0.473581, mov:1.000000) 
    TNET4 -> ((((((((cro:0.108420, vca:0.108420):0.007491, vfi:0.127344):0.061898, ead:0.200675):0.000000, bpc:0.212108):0.027500, (ant:0.225119, tcy:0.225119):0.014490):0.049184, ((thc:0.127344, mrb:0.127344):0.156519, (fbr:0.247197, amr:0.247197):0.036666):0.004927):0.093735, rre:0.416824):0.571740, (mov:0.468471, ((pmic:0.320922, ((lmp:0.215657, (cah:0.190424, eac:0.190424):0.013799):0.031935, daf:0.259024):0.050464):0.022375, (bbi:0.269275, lga:0.269275):0.074022):0.102307):0.520093) 
###
Set  4:
    T16S -> ((((((((dae:0.433991, ckl:0.433991):0.038733, (lke:0.439756, euc:0.439756):0.032968):0.021111, (((((stt:0.041976, sen:0.041976):0.186820, ((men:0.194746, ebi:0.194746):0.003063, hde:0.214924):0.013872):0.065756, (cja:0.269690, saz:0.269690):0.041976):0.097014, bmr:0.442909):0.011350, dde:0.471374):0.039578):0.000000, hhl:0.545179):0.048731, (mgb:0.569467, hcr:0.569467):0.024445):0.017793, taq:0.645934):0.032975, tea:0.696024):0.286861, (mew:0.500288, mhz:0.500288):0.482596) 
    TENZs -> ((((((((dae:0.573583, hhl:0.573583):0.063614, ckl:0.647264):0.060714, dde:0.718045):0.023293, lke:0.751405):0.028007, euc:0.789479):0.027745, ((taq:0.772001, sen:0.772001):0.000000, (((((((stt:0.172106, ebi:0.172106):0.151800, hde:0.333973):0.041568, men:0.385608):0.060278, saz:0.455954):0.061947, cja:0.527968):0.099295, tea:0.637328):0.094327, bmr:0.741723):0.030278):0.035156):0.008417, (mgb:0.755756, hcr:0.755756):0.079951):0.144157, (mew:0.720946, mhz:0.720946):0.268985) 
    T1ENZ -> (((((dae:0.723359, mew:0.723359):0.066710, ckl:0.808453):0.098897, (((stt:0.597440, ebi:0.597440):0.153279, ((men:0.413480, hde:0.413480):0.022441, saz:0.454305):0.296414):0.095085, (tea:0.846327, (hcr:0.545301, bmr:0.545301):0.282642):0.017861):0.024778):0.011265, ((mgb:0.892194, (lke:0.869937, ((cja:0.675156, mhz:0.675156):0.040640, (sen:0.576781, dde:0.576781):0.139015):0.117373):0.003873):0.000000, hhl:0.910578):0.026420):0.026233, (taq:0.873872, euc:0.873872):0.107743) 
    TS1 -> ((((((dae:0.034332, tea:0.034332):0.019312, hhl:0.057936):0.078106, ((taq:0.008583, ckl:0.008583):0.056219, dde:0.069094):0.066948):0.221123, ((stt:0.011158, ebi:0.011158):0.129390, ((cja:0.049782, bmr:0.049782):0.035620, saz:0.089694):0.050855):0.216616):0.220720, (((mgb:0.012875, hcr:0.012875):0.007725, men:0.024891):0.234802, ((((lke:0.000000, hde:0.000000):0.026179, mew:0.030470):0.013948, mhz:0.048709):0.060404, euc:0.113404):0.146288):0.322484):0.404949, sen:1.000000) 
    TS2 -> ((((((dae:0.049325, hhl:0.049325):0.092964, (((lke:0.020004, mew:0.020004):0.018908, (hde:0.015620, mhz:0.015620):0.023292):0.022607, tea:0.064808):0.077482):0.074947, (((taq:0.017264, dde:0.017264):0.015209, ckl:0.034117):0.050764, cja:0.086525):0.132356):0.178050, ((stt:0.006029, ebi:0.006029):0.160992, (bmr:0.050695, saz:0.050695):0.116325):0.229910):0.251970, sen:0.653833):0.344523, (((mgb:-0.000000, hcr:-0.000000):0.014524, men:0.016168):0.157704, euc:0.175516):0.822840) 
    TNET1 -> (((((((((((dae:0.277132, ckl:0.277132):0.002534, hhl:0.295362):-0.000000, dde:0.311059):0.005511, taq:0.332267):0.006119, ((((stt:0.255991, ebi:0.255991):0.007886, saz:0.279574):0.009032, cja:0.304302):0.012084, bmr:0.332083):0.006303):0.022681, (tea:0.302989, hde:0.302989):0.073774):0.046559, lke:0.454716):0.029154, euc:0.499567):0.052203, (mew:0.262179, mhz:0.262179):0.289590):0.100669, sen:0.683832):0.300471, ((mgb:0.352028, hcr:0.352028):0.217205, men:0.584930):0.399374) 
    TNET2 -> ((((((((dae:0.253613, ckl:0.253613):0.046139, hhl:0.312541):0.047584, dde:0.372914):0.038482, taq:0.424184):0.053176, bmr:0.490149):0.025653, (((stt:0.297129, ebi:0.297129):0.060521, saz:0.370439):0.041530, cja:0.424757):0.091044):0.088561, ((((((mgb:0.169398, hcr:0.169398):0.084882, men:0.267069):0.121837, euc:0.401694):0.035605, lke:0.450088):0.000000, (tea:0.255549, hde:0.255549):0.194539):0.060762, (mew:0.196105, mhz:0.196105):0.327534):0.080723):0.357272, sen:1.000000) 
    TNET3 -> (((((((((((dae:0.090052, ckl:0.090052):0.014592, hhl:0.117133):0.007953, dde:0.137575):0.019785, (taq:0.157360, bmr:0.157360):0.000000):0.000191, (((stt:0.061130, ebi:0.061130):0.014724, saz:0.088343):0.020837, cja:0.121668):0.048372):0.031541, (tea:0.123706, hde:0.123706):0.090364):0.072366, lke:0.311414):0.069926, euc:0.393828):0.059144, (mew:0.090052, mhz:0.090052):0.362920):0.105888, sen:0.583838):0.403673, ((mgb:0.224143, hcr:0.224143):0.254248, men:0.490880):0.496631) 
    TNET4 -> ((((((((dae:0.281862, ckl:0.281862):0.047816, dde:0.344777):0.039008, hhl:0.398885):0.093115, euc:0.507099):0.041212, lke:0.563406):0.083990, (mgb:0.422793, hcr:0.422793):0.224609):0.052044, (((((((stt:0.156031, ebi:0.156031):0.000000, saz:0.171130):0.057882, cja:0.244112):0.099407, tea:0.358619):0.024225, bmr:0.397943):0.055995, sen:0.469033):0.080059, (men:0.387560, hde:0.387560):0.161537):0.150348):0.255256, ((mew:0.231529, mhz:0.231529):0.357360, taq:0.603989):0.380911) 
###
Set  5:
    T16S -> (((((lgs:0.431338, (amr:0.193506, gei:0.193506):0.225381):-0.000000, (((nno:0.187377, (sco:0.166536, amq:0.166536):0.008390):0.054976, ((mcu:0.188603, tpy:0.188603):0.018811, (rmu:0.184925, jde:0.184925):0.022489):0.022489):0.151058, ttm:0.418312):0.013026):0.019529, (((psp:0.221703, shl:0.221703):0.073365, aap:0.307518):0.123015, ((cnc:0.278096, axy:0.278096):0.083172, neu:0.373719):0.056815):0.020333):0.096476, (bbq:0.447275, ppn:0.447275):0.124969):0.402854, tpo:0.999999) 
    TENZs -> ((((lgs:0.899738, (((psp:0.630488, (aap:0.546608, shl:0.546608):0.069544):0.059878, ((cnc:0.519085, axy:0.519085):0.096412, neu:0.629832):0.060533):0.145806, ((amr:0.439138, gei:0.439138):0.389334, ttm:0.842807):0.007700):0.020560):0.027279, ((((nno:0.505979, amq:0.505979):0.110173, sco:0.630488):0.040383, rmu:0.685206):0.000000, (mcu:0.650802, (tpy:0.613450, jde:0.613450):0.023017):0.034404):0.227476):0.009038, (bbq:0.760239, ppn:0.760239):0.190151):0.020938, tpo:0.999999) 
    T1ENZ -> ((((((lgs:0.819169, ttm:0.819169):0.034416, (bbq:0.712289, ppn:0.712289):0.141296):0.016555, (amr:0.525250, gei:0.525250):0.358686):0.014177, ((psp:0.717517, (aap:0.696025, shl:0.696025):0.007696):0.000000, ((cnc:0.504339, axy:0.504339):0.159303, neu:0.677437):0.040080):0.180595):0.013750, (((((nno:0.385841, amq:0.385841):0.069849, sco:0.469486):0.158722, (tpy:0.584498, jde:0.584498):0.043710):0.032529, mcu:0.688328):0.072608, rmu:0.774732):0.164721):0.032955, tpo:1.000000) 
    TS1 -> ((((((lgs:0.013663, tpy:0.013663):0.011561, rmu:0.032580):0.059905, mcu:0.099842):0.170389, (((gei:0.004204, neu:0.004204):0.034157, jde:0.045717):0.038623, ((ttm:0.001051, aap:0.001051):0.024172, ppn:0.032580):0.051760):0.178534):0.152325, (bbq:0.132422, tpo:0.132422):0.297491):0.555373, ((((nno:0.030478, shl:0.030478):0.102207, ((psp:0.000000, amq:0.000000):0.008933, axy:0.016290):0.116395):0.077641, amr:0.225039):0.209997, (cnc:0.039937, sco:0.039937):0.395100):0.550250) 
    TS2 -> ((((((lgs:0.016339, tpy:0.016339):0.009734, rmu:0.028506):0.063095, mcu:0.094035):0.195196, (((gei:0.006953, neu:0.006953):0.013384, jde:0.022770):0.061010, ((ttm:0.013905, aap:0.013905):0.011646, ppn:0.027984):0.055795):0.203018):0.159477, (bbq:0.195718, tpo:0.195718):0.255424):0.543992, ((((nno:0.019815, shl:0.019815):0.120542, (psp:0.027637, (amq:0.009038, axy:0.009038):0.016165):0.112720):0.090428, amr:0.235652):0.238542, (cnc:0.000000, sco:0.000000):0.474194):0.520939) 
    TNET1 -> (((((lgs:0.518110, (((mcu:0.436977, tpy:0.436977):0.007182, jde:0.458381):0.010952, rmu:0.483555):0.020334):0.008829, (((amr:0.368008, gei:0.368008):0.081621, neu:0.463851):0.019638, ((ttm:0.419616, ppn:0.419616):0.038076, aap:0.471913):0.011576):0.029228):0.008889, bbq:0.564272):0.133875, (((nno:0.392552, amq:0.392552):0.033890, sco:0.440663):0.041800, ((psp:0.447417, (cnc:0.421899, axy:0.421899):0.011297):-0.000000, shl:0.461639):0.020824):0.201461):0.273409, tpo:1.000000) 
    TNET2 -> ((((lgs:0.455869, (((mcu:0.299914, tpy:0.299914):0.081986, jde:0.390052):0.004901, rmu:0.403104):0.044613):-0.000000, ((bbq:0.418874, aap:0.418874):0.011579, (ttm:0.341283, ppn:0.341283):0.089171):0.017264):0.077763, tpo:0.549935):0.441914, (((nno:0.427279, amq:0.427279):0.202258, sco:0.637688):0.120314, (((psp:0.590309, shl:0.590309):0.035133, ((amr:0.282082, gei:0.282082):0.169075, neu:0.459308):0.166133):0.068893, (cnc:0.579251, axy:0.579251):0.123235):0.047365):0.225694) 
    TNET3 -> ((((lgs:0.363855, ((((amr:0.117870, gei:0.117870):0.106774, neu:0.231971):0.041846, (((ttm:0.183609, ppn:0.183609):0.049828, jde:0.240764):-0.000000, aap:0.248092):0.025725):0.059635, ((mcu:0.211245, tpy:0.211245):0.079348, rmu:0.297920):0.042860):0.008420):0.041597, bbq:0.412780):0.205284, (((nno:0.147599, amq:0.147599):0.059458, sco:0.214385):0.059157, ((psp:0.222131, (cnc:0.187796, axy:0.187796):0.027007):0.008584, shl:0.238043):0.035500):0.337194):0.367281, tpo:1.000000) 
    TNET4 -> (((((((lgs:0.430224, aap:0.430224):0.026681, (rmu:0.343512, jde:0.343512):0.113392):0.025013, tpy:0.528608):0.006670, mcu:0.558624):0.129027, (bbq:0.647003, (ttm:0.456904, ppn:0.456904):0.166753):0.040648):0.097371, ((((nno:0.236790, amq:0.236790):0.116727, sco:0.376863):0.187177, (((psp:0.376863, shl:0.376863):0.015008, (cnc:0.290151, axy:0.290151):0.101720):-0.000000, neu:0.438561):0.125479):0.090674, (amr:0.236790, gei:0.236790):0.441269):0.106956):0.144942, tpo:1.000000) 
###
Set  6:
    T16S -> ((((((((dar:0.305878, (bpt:0.141085, kga:0.141085):0.162850):0.159740, ((mhq:0.375837, son:0.375837):0.032259, par:0.410039):0.055579):0.071928, (rau:0.435691, ((ocg:0.242137, mch:0.242137):0.137975, apb:0.382056):0.051692):0.103798):0.051571, fsi:0.594945):-0.000000, (((sth:0.501764, ele:0.501764):0.012049, cgy:0.515756):0.061797, (eel:0.521974, lcr:0.521974):0.055579):0.015450):0.065538, phe:0.664371):0.028579, mhr:0.694893):0.303163, (hhi:0.713196, cma:0.713196):0.284859) 
    TENZs -> (((((((dar:0.525663, (bpt:0.433205, kga:0.433205):0.089541):0.087579, ((mhq:0.435531, son:0.435531):0.147109, par:0.585557):0.027685):0.132426, ((sth:0.689064, fsi:0.689064):0.012784, ele:0.704764):0.043820):0.013656, (rau:0.677724, ((ocg:0.437857, mch:0.437857):0.153506, apb:0.594280):0.080528):0.087434):0.031182, ((eel:0.755354, lcr:0.755354):0.040986, (phe:0.787918, cgy:0.787918):0.008422):0.000000):0.050026, mhr:0.855117):0.141966, (hhi:0.885609, cma:0.885609):0.111474) 
    T1ENZ -> ((((((((dar:0.380199, (bpt:0.299689, kga:0.299689):0.068038):0.017658, mhq:0.410328):0.031241, rau:0.454041):-0.000000, (ocg:0.206831, mch:0.206831):0.247210):0.146789, (sth:0.571348, cgy:0.571348):0.041953):0.025399, (phe:0.635558, hhi:0.635558):0.015613):0.050969, ((mhr:0.684951, cma:0.684951):0.017164, par:0.714586):0.000025):0.260445, ((eel:0.624445, (ele:0.567891, (apb:0.403413, fsi:0.403413):0.152005):0.044083):0.120394, (lcr:0.621728, son:0.621728):0.123111):0.230218) 
    TS1 -> (((((dar:0.000000, mch:0.000000):0.034833, bpt:0.041405):0.138345, (apb:0.006572, son:0.006572):0.173177):0.205627, (((sth:0.042062, mhq:0.042062):0.074594, ((eel:0.010516, cma:0.010516):0.055864, (hhi:0.017088, fsi:0.017088):0.049291):0.043705):0.092504, ((phe:0.003943, par:0.003943):0.057178, (ocg:0.015773, cgy:0.015773):0.045348):0.148039):0.169645):0.594907, (((rau:0.027603, kga:0.027603):0.214253, (lcr:0.135387, ele:0.135387):0.106470):0.231341, mhr:0.486342):0.507086) 
    TS2 -> ((((dar:0.081918, (bpt:0.040959, mch:0.040959):0.034406):0.060005, (apb:0.061848, son:0.061848):0.080075):0.311211, (((sth:0.002458, mhq:0.002458):0.094001, ((phe:0.000000, par:0.000000):0.027442, (ocg:0.009830, cgy:0.009830):0.017612):0.062462):0.156105, (((eel:0.037273, cma:0.037273):0.019046, ele:0.062872):0.047205, (hhi:0.015155, fsi:0.015155):0.094922):0.142486):0.194017):0.527206, ((rau:0.129635, (lcr:0.054475, kga:0.054475):0.068606):0.236640, mhr:0.372829):0.620618) 
    TNET1 -> (((((((((((dar:0.412827, par:0.412827):0.010615, bpt:0.426145):0.014405, son:0.443255):0.010960, ((ocg:0.417550, mch:0.417550):0.016046, apb:0.436300):0.017915):0.038334, (((sth:0.443337, fsi:0.443337):0.042897, phe:0.488938):-0.000000, mhq:0.491642):0.003611):0.015771, cgy:0.516432):0.039973, (eel:0.446029, ele:0.446029):0.110375):0.012533, (hhi:0.441212, cma:0.441212):0.130430):0.149696, lcr:0.726746):0.087338, (rau:0.583611, kga:0.583611):0.230473):0.180509, mhr:1.000000) 
    TNET2 -> ((((dar:0.616423, bpt:0.616423):0.054482, (mch:0.611634, apb:0.611634):0.059271):0.145724, ((((sth:0.658778, (eel:0.437029, ele:0.437029):0.204762):-0.000000, (phe:0.642737, ((((ocg:0.450356, fsi:0.450356):0.003958, par:0.471301):0.046570, son:0.534858):0.037468, mhq:0.589313):0.036437):0.016042):0.035708, cgy:0.728459):0.042520, (hhi:0.467573, cma:0.467573):0.303407):0.045649):0.132412, ((rau:0.486275, kga:0.486275):0.124335, (lcr:0.502892, mhr:0.502892):0.107719):0.355416) 
    TNET3 -> ((((((((((((dar:0.158669, par:0.158669):0.013152, bpt:0.178925):0.011395, son:0.197425):0.011989, ((ocg:0.158669, mch:0.158669):0.028034, apb:0.193808):0.015606):0.043769, phe:0.267393):0.000000, ((sth:0.195461, fsi:0.195461):0.059659, mhq:0.262226):0.005168):0.019850, cgy:0.301454):0.049432, (eel:0.218612, ele:0.218612):0.132274):0.026647, (hhi:0.217372, cma:0.217372):0.167266):0.211358, lcr:0.610206):0.132363, (rau:0.456317, kga:0.456317):0.286252):0.243220, mhr:1.000000) 
    TNET4 -> ((((((((((dar:0.145155, son:0.145155):0.027947, ((bpt:0.129099, ocg:0.129099):0.018313, mch:0.156394):0.016708):0.017912, par:0.208977):0.057551, (cgy:0.225434, apb:0.225434):0.041093):-0.000000, (sth:0.193322, fsi:0.193322):0.082187):0.036476, phe:0.329948):0.022748, ((eel:0.270390, ele:0.270390):0.066481, (mhq:0.289657, kga:0.289657):0.047214):0.006843):0.084207, (hhi:0.331402, cma:0.331402):0.114478):0.135781, (lcr:0.440582, mhr:0.440582):0.150061):0.391390, rau:0.999997) 
###
Set  7:
    T16S -> (((((((afs:0.560937, ((bsm:0.415637, dec:0.415637):0.088819, (ate:0.065536, chd:0.065536):0.438919):0.025438):0.016384, ((cyt:0.210405, scs:0.210405):0.331992, drt:0.557919):0.019402):0.018257, ((rpq:0.479448, (oar:0.189710, dsh:0.189710):0.274217):0.093184, (((efe:0.438057, tkm:0.438057):0.000000, acu:0.453579):0.056482, net:0.525582):0.047050):0.022946):0.017638, mhd:0.659781):0.072166, chp:0.747467):0.019240, bpak:0.782229):0.202248, (mig:0.532912, mmg:0.532912):0.451565) 
    TENZs -> (((((afs:0.815097, (((cyt:0.326469, scs:0.326469):0.428807, ((efe:0.612835, ((acu:0.558176, tkm:0.558176):0.023468, net:0.585506):0.023468):0.122964, (((bsm:0.628283, dec:0.628283):-0.000000, (ate:0.038915, chd:0.038915):0.589368):0.063571, drt:0.699577):0.036222):0.015615):0.013479, mhd:0.776479):0.034756):0.016313, (rpq:0.738789, (oar:0.347858, dsh:0.347858):0.387070):0.092620):0.030168, chp:0.869301):0.011924, bpak:0.885086):0.111051, (mig:0.649671, mmg:0.649671):0.346466) 
    T1ENZ -> (((afs:0.612366, ((bsm:0.468020, bpak:0.468020):0.073323, chp:0.554853):0.044003):0.103106, ((rpq:0.636048, (oar:0.331568, dsh:0.331568):0.290970):0.000000, ((((cyt:0.196243, scs:0.196243):0.320573, (drt:0.508054, ((ate:0.020321, chd:0.020321):0.392464, dec:0.426295):0.068249):0.008762):0.010948, mhd:0.554783):0.030070, (efe:0.517921, ((acu:0.478169, tkm:0.478169):0.010172, net:0.501851):0.002560):0.066932):0.037686):0.065914):0.257507, (mig:0.648453, mmg:0.648453):0.338036) 
    TS1 -> (((((afs:-0.000000, dsh:-0.000000):0.011959, efe:0.025246):0.134867, oar:0.173400):0.362829, (((cyt:0.053150, bsm:0.053150):0.065773, ((scs:0.006644, net:0.006644):0.035876, (tkm:0.017274, mhd:0.017274):0.025246):0.063115):0.169580, (((drt:0.022589, chd:0.022589):0.008637, acu:0.044513):0.056804, (ate:0.007972, dec:0.007972):0.093344):0.187186):0.221152):0.437196, (((rpq:0.038533, chp:0.038533):0.076402, (mig:0.026575, mmg:0.026575):0.088361):0.147822, bpak:0.289333):0.697380) 
    TS2 -> ((((afs:0.105854, (efe:0.057896, dsh:0.057896):0.047094):0.195831, (oar:0.180385, (cyt:0.012530, bsm:0.012530):0.166991):0.121300):0.239037, (((drt:0.038885, acu:0.038885):0.078203, (ate:0.050119, (dec:-0.000000, chd:-0.000000):0.049255):0.066969):0.117412, (((scs:0.012098, mhd:0.012098):0.009937, net:0.022899):0.081011, tkm:0.104774):0.130590):0.305358):0.456686, (((rpq:0.028516, chp:0.028516):0.169583, (mig:0.041910, mmg:0.041910):0.156189):0.132102, bpak:0.331929):0.667207) 
    TNET1 -> (((((((afs:0.469713, (oar:0.379595, dsh:0.379595):0.070164):0.000000, (bsm:0.441588, mhd:0.441588):0.028126):0.001260, efe:0.510883):0.017511, (((cyt:0.357837, scs:0.357837):0.084064, ((acu:0.387555, tkm:0.387555):0.005783, net:0.413293):0.028608):0.032207, ((drt:0.426777, dec:0.426777):0.007339, (ate:0.305445, chd:0.305445):0.128670):0.039992):0.014377):0.182821, (mig:0.339505, mmg:0.339505):0.391664):0.084055, (rpq:0.551678, chp:0.551678):0.283500):0.124912, bpak:1.000000) 
    TNET2 -> ((((afs:0.620857, (oar:0.330347, dsh:0.330347):0.251341):0.014665, ((((cyt:0.258164, scs:0.258164):0.182509, ((acu:0.252297, tkm:0.252297):0.040109, net:0.331574):0.109099):0.013761, ((drt:0.345125, dec:0.345125):-0.000000, (ate:0.038734, chd:0.038734):0.306391):0.109309):0.027935, (bsm:0.467090, mhd:0.467090):0.093616):0.035647):0.022494, efe:0.736353):0.224478, (((rpq:0.322674, chp:0.322674):0.080196, bpak:0.442039):0.141853, (mig:0.106840, mmg:0.106840):0.477052):0.337770) 
    TNET3 -> ((((((((afs:0.228030, (oar:0.108583, dsh:0.108583):0.107103):0.021217, (bsm:0.204141, mhd:0.204141):0.045107):0.011387, efe:0.285323):0.000000, ((cyt:0.101818, scs:0.101818):0.113868, ((acu:0.124650, tkm:0.124650):0.021904, net:0.158899):0.056787):0.057292):0.034437, ((drt:0.193147, dec:0.193147):0.024864, (ate:0.025287, chd:0.025287):0.192725):0.101748):0.183218, (mig:0.081522, mmg:0.081522):0.446144):0.215067, (rpq:0.387223, chp:0.387223):0.367854):0.220234, bpak:1.000000) 
    TNET4 -> (((((((afs:0.267215, ((oar:0.098647, dsh:0.098647):0.107277, (efe:0.192085, ((acu:0.108748, tkm:0.108748):0.029621, net:0.164306):0.001842):0.013839):0.009418):-0.000000, (bsm:0.223230, mhd:0.223230):0.043985):0.021038, ((drt:0.226598, (ate:0.014469, chd:0.014469):0.186192):0.033830, dec:0.286364):0.027826):0.030311, (cyt:0.098647, scs:0.098647):0.271791):0.049982, (mig:0.118850, mmg:0.118850):0.327507):0.247545, (bpak:0.448828, chp:0.448828):0.271007):0.228288, rpq:0.999997) 
###
Set  8:
    T16S -> (apl:1.000000, (((((((gbe:0.275833, (hmc:0.207661, baus:0.207661):0.065025):0.049293, xfu:0.328272):0.028580, rmr:0.359998):0.014206, (((lsn:0.167807, pce:0.167807):0.021500, efa:0.192454):0.160556, ((ppd:0.307296, drm:0.307296):0.024516, ((((cms:0.138441, ach:0.138441):-0.000000, bfa:0.141587):0.034086, sfi:0.178819):0.009964, ace:0.191929):0.139883):0.018051):0.018049):0.049680, fgi:0.430177):0.039469, bhr:0.472793):0.007671, (fbr:0.382809, cmr:0.382809):0.097654):0.513243) 
    TENZs -> (((((((apl:0.740664, xfu:0.740664):0.128073, (gbe:0.716732, (hmc:0.658232, baus:0.658232):0.054615):0.152005):0.013690, (((lsn:0.525277, pce:0.525277):0.067246, efa:0.596408):0.237927, (ppd:0.745982, drm:0.745982):0.088353):0.048093):0.022000, fgi:0.916081):0.000000, ((fbr:0.659562, cmr:0.659562):0.176269, rmr:0.839716):0.076365):0.016508, (((cms:0.609039, ach:0.609039):0.053951, bfa:0.666874):0.039658, (ace:0.617016, sfi:0.617016):0.089516):0.226057):0.055755, bhr:1.000000) 
    T1ENZ -> (((((((apl:0.751029, xfu:0.751029):0.004397, ((gbe:0.536913, (hmc:0.504740, baus:0.504740):0.004397):0.189668, (ppd:0.650072, drm:0.650072):0.076508):0.001068):0.048270, ((lsn:0.479224, pce:0.479224):0.274538, efa:0.781537):0.049934):0.016757, fgi:0.903780):0.002112, (fbr:0.760459, (cmr:0.690011, rmr:0.690011):0.042671):0.145435):0.000000, (((cms:0.641197, ach:0.641197):0.028526, (bfa:0.652291, sfi:0.652291):0.017432):0.022979, ace:0.748255):0.185414):0.010778, bhr:1.000000) 
    TS1 -> (((((apl:0.031849, bfa:0.031849):0.054651, ((gbe:0.013029, (cmr:-0.000000, rmr:-0.000000):0.004343):0.003619, fgi:0.025335):0.061165):0.196164, (((fbr:0.027506, (ppd:0.002895, ace:0.002895):0.015925):0.055737, cms:0.091929):0.080709, (efa:0.052117, drm:0.052117):0.120521):0.110025):0.260224, (((ach:0.060803, hmc:0.060803):0.056460, xfu:0.125950):0.081795, sfi:0.216431):0.343829):0.422367, ((lsn:0.230185, bhr:0.230185):0.159247, (baus:0.024611, pce:0.024611):0.364821):0.593196) 
    TS2 -> (((((apl:0.022659, (bfa:-0.000000, fgi:-0.000000):0.020846):0.030362, (gbe:0.025378, rmr:0.025378):0.027643):0.029230, cmr:0.085876):0.249641, (((ach:0.034894, hmc:0.034894):0.060952, xfu:0.097658):0.078512, sfi:0.177983):0.157534):0.660858, ((lsn:0.255589, bhr:0.255589):0.312476, (((((fbr:0.037613, (ppd:0.010876, ace:0.010876):0.024924):0.023791, cms:0.063217):0.031156, drm:0.096186):0.083327, efa:0.181325):0.128219, (baus:0.042598, pce:0.042598):0.266946):0.256707):0.428310) 
    TNET1 -> ((((((apl:0.583410, (ppd:0.510712, drm:0.510712):0.067731):0.028471, ((gbe:0.504971, hmc:0.504971):0.082688, (((((cmr:0.478972, rmr:0.478972):0.026248, fgi:0.510187):-0.000000, xfu:0.515155):0.018375, sfi:0.538498):0.018908, ((cms:0.494842, (bfa:0.483332, ach:0.483332):0.006541):0.018837, ace:0.518647):0.038760):0.025285):0.019255):0.006229, fbr:0.628046):0.044175, baus:0.677189):0.090334, ((lsn:0.508393, pce:0.508393):0.057132, efa:0.570493):0.197029):0.222541, bhr:1.000000) 
    TNET2 -> ((((apl:0.709774, (ppd:0.495241, drm:0.495241):0.188824):0.096065, (gbe:0.623715, hmc:0.623715):0.182124):0.028728, (((fbr:0.604829, (cmr:0.559290, rmr:0.559290):0.019831):0.108182, (fgi:0.671098, xfu:0.671098):0.041914):0.059893, ((((cms:0.548210, bfa:0.548210):-0.000000, ace:0.573918):0.036001, ach:0.635628):0.091622, sfi:0.752958):0.045655):0.035954):0.088307, ((((lsn:0.336356, pce:0.336356):0.159216, bhr:0.521281):0.095445, efa:0.642434):0.091360, baus:0.759502):0.214789) 
    TNET3 -> ((((((apl:0.338486, (ppd:0.233363, drm:0.233363):0.093113):0.038965, ((gbe:0.229230, hmc:0.229230):0.113469, ((((cmr:0.201852, rmr:0.201852):0.035644, (fgi:0.237495, xfu:0.237495):0.000000):0.013818, sfi:0.275334):0.023238, ((cms:0.230005, (bfa:0.211667, ach:0.211667):0.006328):0.012269, ace:0.254284):0.044288):0.032116):0.022741):0.002554, fbr:0.404026):0.067546, baus:0.483583):0.139447, ((lsn:0.252476, pce:0.252476):0.092596, efa:0.357082):0.265948):0.352949, bhr:1.000000) 
    TNET4 -> ((((((apl:0.533797, ((gbe:0.362335, hmc:0.362335):0.000000, xfu:0.375276):0.145581):0.075217, (ppd:0.452919, drm:0.452919):0.156095):0.011815, ((((fbr:0.368806, cmr:0.368806):0.080878, fgi:0.462624):0.060762, ((((cms:0.278222, bfa:0.278222):0.000000, ach:0.291162):0.080878, rmr:0.384981):0.082496, ace:0.480418):0.042969):0.028204, sfi:0.577472):0.056298):0.164526, (lsn:0.614676, (efa:0.472330, pce:0.472330):0.129405):0.196560):0.100645, baus:0.937762):0.049297, bhr:1.000000) 
###
Set  9:
    T16S -> (((((((hdn:0.524349, hoh:0.524349):0.039328, (((vfi:0.083906, vsa:0.083906):0.177582, sbg:0.271259):0.214971, bmj:0.496000):0.067677):0.061271, (((smn:0.128279, sgo:0.128279):0.459433, hhl:0.597483):0.027464, (((dtu:0.458611, tpz:0.458611):0.044463, tpt:0.512845):0.056893, ((gbr:0.238390, stp:0.238390):0.079797, ahe:0.327958):0.241779):0.045440):0.000000):0.024832, mrb:0.679089):0.042641, hpys:0.731501):0.030198, mpe:0.771469):0.218759, (mvn:0.364935, mvu:0.364935):0.625293) 
    TENZs -> (((((((hdn:0.756688, (((vfi:0.058378, vsa:0.058378):0.277763, sbg:0.347594):0.263215, bmj:0.622263):0.122971):0.015315, hoh:0.783456):-0.000000, (((smn:0.215497, sgo:0.215497):0.525809, (dtu:0.682492, ((hhl:0.594913, tpz:0.594913):0.058378, tpt:0.664744):0.006295):0.058814):0.018298, mrb:0.782511):0.000945):0.010877, ((gbr:0.537884, stp:0.537884):0.078163, ahe:0.627500):0.178286):0.013274, hpys:0.841967):0.010678, mpe:0.864098):0.124447, (mvn:0.422663, mvu:0.422663):0.565883) 
    T1ENZ -> (((hdn:0.556374, (((((((vfi:0.026048, vsa:0.026048):0.112678, sbg:0.148597):0.202741, bmj:0.361210):0.056685, hoh:0.427767):0.005142, (((smn:0.067250, sgo:0.067250):0.307859, ((hhl:0.329252, tpz:0.329252):0.018125, tpt:0.357248):0.017861):0.016804, mrb:0.411656):0.021253):-0.000000, ((gbr:0.281711, stp:0.281711):0.072532, ahe:0.364115):0.078665):0.031867, hpys:0.494389):0.052113):0.092209, mpe:0.658454):0.331673, (dtu:0.587556, (mvn:0.274316, mvu:0.274316):0.303369):0.402571) 
    TS1 -> (((((hdn:0.002398, vsa:0.002398):0.054565, mrb:0.058162):0.160096, ((vfi:0.007195, stp:0.007195):0.106131, sbg:0.114526):0.103733):0.116624, ((gbr:0.020387, bmj:0.020387):0.025184, hoh:0.046770):0.289312):0.661520, (((((smn:0.017988, tpz:0.017988):0.049768, (hpys:0.000000, ahe:0.000000):0.067756):0.051866, (mvn:0.003598, mvu:0.003598):0.117224):0.126518, (((dtu:0.026383, sgo:0.026383):0.020986, tpt:0.048568):0.033878, hhl:0.083646):0.164893):0.165193, mpe:0.416130):0.582671) 
    TS2 -> ((((hdn:0.001995, mrb:0.001995):0.093645, ((vfi:0.023536, stp:0.023536):0.034107, vsa:0.065621):0.030018):0.217956, (((gbr:0.029520, hoh:0.029520):0.023935, bmj:0.061433):0.056247, sbg:0.125658):0.195916):0.662470, ((((smn:0.037897, ((dtu:-0.000000, sgo:-0.000000):0.013563, tpz:0.021541):0.008377):0.083373, (hhl:0.071405, tpt:0.071405):0.049864):0.098332, ((hpys:0.004787, ahe:0.004787):0.017552, (mvn:0.012765, mvu:0.012765):0.009574):0.197262):0.193373, mpe:0.436909):0.555112) 
    TNET1 -> ((((((hdn:0.517007, bmj:0.517007):0.027562, ((vfi:0.389531, vsa:0.389531):0.043496, sbg:0.442714):0.101854):0.016405, mrb:0.580349):-0.000000, ((gbr:0.506179, stp:0.506179):0.035977, hoh:0.551843):0.028506):0.268470, (((((smn:0.411023, sgo:0.411023):0.099346, ((dtu:0.416875, tpt:0.416875):0.063430, hhl:0.489992):0.020377):0.059314, tpz:0.589058):0.030019, hpys:0.628765):0.118831, (mvn:0.361093, mvu:0.361093):0.386502):0.101224):0.122119, (ahe:0.736031, mpe:0.736031):0.254282) 
    TNET2 -> (((((hdn:0.598981, bmj:0.598981):0.031482, (mrb:0.567418, stp:0.567418):0.063045):0.043769, ((vfi:0.198132, vsa:0.198132):0.160308, sbg:0.368522):0.315792):0.111167, (gbr:0.693921, hoh:0.693921):0.111642):0.174275, ((((((smn:0.189518, sgo:0.189518):0.173425, (dtu:0.223915, tpt:0.223915):0.139028):0.018722, hhl:0.401827):0.138662, hpys:0.550571):-0.000000, ((mvn:0.080972, mvu:0.080972):0.364601, tpz:0.455654):0.094917):0.089854, (ahe:0.463192, mpe:0.463192):0.187316):0.329330) 
    TNET3 -> (((((((hdn:0.251064, bmj:0.251064):0.032487, ((vfi:0.069056, vsa:0.069056):0.054660, sbg:0.140008):0.143543):0.021690, mrb:0.337826):-0.000000, ((gbr:0.237696, stp:0.237696):0.045405, hoh:0.299394):0.038432):0.246064, ((((smn:0.115329, sgo:0.115329):0.142707, ((dtu:0.128697, tpt:0.128697):0.086794, hhl:0.231783):0.026253):0.088208, tpz:0.378829):0.049422, hpys:0.444543):0.155638):0.146382, (mvn:0.052089, mvu:0.052089):0.710767):0.204560, (ahe:0.628447, mpe:0.628447):0.355261) 
    TNET4 -> ((((((((hdn:0.311560, bmj:0.311560):0.000645, ((vfi:0.094823, vsa:0.094823):0.069021, sbg:0.192870):0.119335):0.070631, (gbr:0.332201, hoh:0.332201):0.079661):0.010646, stp:0.480563):0.000000, mrb:0.509591):0.104416, hpys:0.643034):0.097604, ((mvn:0.058700, mvu:0.058700):0.450891, tpz:0.538618):0.202020):0.201302, ((((smn:0.110304, sgo:0.110304):0.254150, ((dtu:0.156747, tpt:0.156747):0.164488, hhl:0.350263):0.014191):0.098693, ahe:0.521202):0.048379, mpe:0.598608):0.372365) 
###
Set 10:
    T16S -> (((((((ssg:0.476239, bpu:0.476239):0.058097, lic:0.550767):0.038289, (((((bpy:0.196955, hse:0.196955):0.026717, tea:0.240103):0.028678, dar:0.285212):0.123897, (pre:0.360132, tkm:0.360132):0.048977):0.004261, asi:0.446232):0.142824):0.026080, cgra:0.647997):0.031253, shg:0.695679):0.017283, (((((ach:0.203231, sco:0.203231):0.059666, mli:0.279328):0.196955, bang:0.492714):0.141451, hte:0.650595):0.045938, cag:0.712963):-0.000000):0.254175, (mfc:0.763368, hbo:0.763368):0.220200) 
    TENZs -> ((((((((ssg:0.726314, bpu:0.726314):0.082413, (cgra:0.795822, hte:0.795822):0.012905):0.004374, lic:0.823941):0.009952, (((((bpy:0.400256, hse:0.400256):0.064088, dar:0.469764):0.086520, tea:0.561705):0.045763, (pre:0.553175, tkm:0.553175):0.054294):0.046237, asi:0.664546):0.169348):0.000000, cag:0.844735):0.010977, ((ach:0.608149, (sco:0.593616, mli:0.593616):0.009113):0.096947, bang:0.710516):0.145196):0.021774, shg:0.888325):0.106253, (mfc:0.846374, hbo:0.846374):0.148206) 
    T1ENZ -> (((ssg:0.671103, (((((ach:0.415429, sco:0.415429):0.078566, mli:0.502604):0.049776, bang:0.560990):0.025426, (dar:0.520900, bpu:0.520900):0.065516):0.052400, shg:0.656036):0.006457):0.191807, ((((lic:0.516595, hte:0.516595):0.021256, (((bpy:0.259374, hse:0.259374):0.081256, tea:0.349240):0.094910, ((asi:0.430496, tkm:0.430496):0.000000, pre:0.439106):0.005045):0.085091):0.028454, cgra:0.583524):0.057444, cag:0.649578):0.213332):0.119868, (mfc:0.602694, hbo:0.602694):0.388695) 
    TS1 -> ((((((ssg:0.044811, hbo:0.044811):0.092111, (asi:0.019916, tkm:0.019916):0.117006):0.071573, (lic:0.023650, shg:0.023650):0.191069):0.171775, (((ach:0.006224, cag:0.006224):0.017426, mli:0.029874):0.113895, ((hse:-0.000000, pre:-0.000000):0.083398, (dar:0.012447, bpu:0.012447):0.070951):0.054147):0.242726):0.241792, (mfc:0.149992, ((cgra:0.048545, (bang:0.006224, hte:0.006224):0.036098):0.029874, tea:0.084643):0.059126):0.490742):0.346818, (bpy:0.166796, sco:0.166796):0.826980) 
    TS2 -> (((((ssg:0.000000, hbo:0.000000):0.130336, ((lic:0.021990, asi:0.021990):0.030694, tkm:0.057266):0.073071):0.080744, shg:0.220243):0.278368, (mfc:0.201804, (((cgra:0.000000, bang:0.000000):0.001832, tea:0.006414):0.051768, hte:0.062763):0.134460):0.296807):0.492226, (((((ach:0.013744, cag:0.013744):0.030694, mli:0.049019):0.064137, (dar:0.029778, bpu:0.029778):0.083379):0.081546, (hse:0.071467, pre:0.071467):0.127817):0.265025, (bpy:0.143851, sco:0.143851):0.325039):0.521947) 
    TNET1 -> ((((((ssg:0.666414, cgra:0.666414):0.016269, ((tkm:0.607843, hte:0.607843):0.028447, tea:0.642444):0.040239):0.011368, (asi:0.651207, shg:0.651207):0.048998):0.075299, bang:0.787813):0.044223, ((((ach:0.618410, sco:0.618410):0.014819, bpu:0.639384):0.078303, mli:0.723841):0.016439, ((lic:0.690641, (((bpy:0.505779, hse:0.505779):0.051354, pre:0.563286):0.018041, dar:0.587482):0.097006):0.043485, (cag:0.676272, hbo:0.676272):0.057853):0.000000):0.085601):0.155656, mfc:1.000000) 
    TNET2 -> ((((((ssg:0.461394, ((cgra:0.373432, hte:0.373432):0.035485, (tkm:0.392455, tea:0.392455):0.016462):0.017799):0.059489, asi:0.538223):0.019809, bang:0.575371):0.110494, (mfc:0.545003, hbo:0.545003):0.140862):0.143640, ((((ach:0.651983, (lic:0.634644, shg:0.634644):-0.000000):0.019917, cag:0.689240):0.040592, mli:0.747171):0.004902, (((bpy:0.408829, hse:0.408829):0.135990, pre:0.562159):0.009556, dar:0.589055):0.163018):0.077432):0.118476, (sco:0.757039, bpu:0.757039):0.225622) 
    TNET3 -> (((((ssg:0.459140, cgra:0.459140):0.038717, ((tkm:0.355364, hte:0.355364):0.069048, tea:0.430397):0.067461):0.224991, bang:0.734818):0.104806, (((((ach:0.416585, sco:0.416585):0.025372, bpu:0.447941):0.138854, mli:0.592780):-0.000000, ((lic:0.521014, (((bpy:0.203807, hse:0.203807):0.095551, pre:0.305343):0.035451, dar:0.346779):0.168251):0.031998, (asi:0.483031, shg:0.483031):0.069981):0.033783):0.015824, (cag:0.508415, hbo:0.508415):0.106173):0.219051):0.148406, mfc:1.000000) 
    TNET4 -> (((((ssg:0.667791, bang:0.667791):0.050729, (((ach:0.465872, shg:0.465872):0.092324, (sco:0.418758, bpu:0.418758):0.139438):0.067454, ((lic:0.531496, (((bpy:0.156265, hse:0.156265):0.120929, (dar:0.257224, pre:0.257224):0.019970):0.140279, (tkm:0.371644, tea:0.371644):0.057829):0.078021):0.021228, asi:0.564725):0.072919):0.068874):0.112145, ((cag:0.526448, hbo:0.526448):0.072132, mli:0.610581):0.232092):-0.000000, (cgra:0.472603, hte:0.472603):0.382070):0.121326, mfc:0.999993) 
###
## Second ensemble:

Set  1:
    T16S -> (((((((tpn:0.445725, (bvi:0.253524, (aka:0.126762, cdn:0.126762):0.103714):0.169153):0.079034, (vfi:0.286037, (pes:0.175327, ((sgl:0.125116, ysi:0.125116):0.000000, ssz:0.148163):0.004116):0.087663):0.238721):0.041328, (mic:0.567548, ((((lla:0.284803, sie:0.284803):0.102685, ((lbh:0.304558, lcr:0.304558):0.057002, ((bsm:0.130054, bmet:0.130054):0.104537, slg:0.257639):0.103920):0.002881):0.042803, elm:0.476386):0.044912, (ccr:0.349007, npn:0.349007):0.172291):0.000155):0.021584):0.009319, ((((cmd:0.162980, cef:0.162980):0.058442, mmi:0.244469):0.144459, bast:0.411976):0.092602, shi:0.527626):0.093873):0.056156, bdu:0.723750):0.157453, mib:0.904249):0.072700, (fac:0.743286, (mif:0.395102, apo:0.395102):0.325136):0.233663) 
    TENZs -> ((tpn:0.869984, ((((((((bvi:0.430336, (aka:0.381626, cdn:0.381626):0.040655):0.151532, (vfi:0.341725, (((pes:0.048946, sgl:0.048946):0.116830, ysi:0.173831):0.025110, ssz:0.206995):0.126675):0.240143):0.037595, (ccr:0.473864, npn:0.473864):0.153653):0.070960, ((((lla:0.384735, sie:0.384735):0.167483, ((lbh:0.493815, ((bsm:0.258296, bmet:0.258296):0.201813, slg:0.468164):0.017596):0.016948, lcr:0.518818):0.033401):0.060444, elm:0.628772):0.069706, shi:0.706533):-0.000000):0.010586, (((cmd:0.247932, cef:0.247932):0.189377, mmi:0.445364):0.128748, bast:0.582167):0.143007):0.006610, mib:0.747893):0.002305, mic:0.758253):0.025253, bdu:0.791560):0.070370):0.121961, (fac:0.785816, (mif:0.656268, apo:0.656268):0.121493):0.206129) 
    T1ENZ -> (((((((((tpn:0.605943, (bvi:0.481092, (aka:0.441425, cdn:0.441425):0.034582):0.119765):0.022074, (vfi:0.385611, (((pes:0.056958, sgl:0.056958):0.142395, ysi:0.204439):0.013477, ssz:0.223001):0.157525):0.242406):0.088544, ((ccr:0.553307, npn:0.553307):0.139344, (elm:0.692651, shi:0.692651):0.000000):0.023910):0.002259, (((((lla:0.455665, sie:0.455665):0.146209, (lbh:0.558393, lcr:0.558393):0.043481):0.000127, (bsm:0.304116, bmet:0.304116):0.302971):0.025046, slg:0.642304):0.051428, mib:0.698818):0.030175):0.007141, mic:0.746304):0.022480, bdu:0.773869):0.011851, (((cmd:0.311235, cef:0.311235):0.131716, mmi:0.448036):0.260634, bast:0.713756):0.071963):0.182342, fac:0.978233):0.016680, (mif:0.831995, apo:0.831995):0.162917) 
    TS1 -> ((tpn:0.477974, ((mib:0.020805, bdu:0.020805):0.294538, (((ssz:0.022741, apo:0.022741):0.012096, mif:0.035320):0.150232, ((fac:0.042094, shi:0.042094):0.059029, ((lcr:0.014999, sie:0.014999):0.043062, bast:0.058545):0.042578):0.083946):0.129306):0.161663):0.521542, (((bvi:0.075963, mmi:0.075963):0.127129, (((vfi:0.000484, ysi:0.000484):0.000000, cdn:0.000968):0.089752, (ccr:0.032417, npn:0.032417):0.058303):0.111888):0.170811, ((((((pes:0.004355, lbh:0.004355):0.012580, sgl:0.017418):0.017176, lla:0.035078):0.037135, (elm:0.001452, slg:0.001452):0.070762):0.039373, (cmd:0.014999, bmet:0.014999):0.097070):0.063716, ((mic:-0.000484, bsm:-0.000484):0.057093, (aka:0.004355, cef:0.004355):0.052255):0.119176):0.197634):0.624646) 
    TS2 -> ((tpn:0.466558, ((mib:0.000659, bdu:0.000659):0.285913, ((ssz:0.025717, apo:0.025717):0.130026, ((fac:0.000659, bast:0.000659):0.096685, ((lcr:0.013188, mif:0.013188):0.045334, sie:0.061489):0.035855):0.055431):0.127862):0.174051):0.530474, (((bvi:0.117044, mmi:0.117044):0.112511, ((vfi:0.012858, cdn:0.012858):0.029179, ((ccr:0.001649, npn:0.001649):0.021101, ysi:0.025717):0.016320):0.184550):0.263205, (((pes:0.033630, (lla:0.014837, lbh:0.014837):0.015826):0.019288, shi:0.055884):0.173629, (((sgl:0.027365, elm:0.027365):0.030992, (cmd:0.022090, slg:0.022090):0.036267):0.083002, ((mic:0.021431, (bsm:0.002308, cef:0.002308):0.016155):0.019288, (aka:-0.000000, bmet:-0.000000):0.040718):0.100641):0.082219):0.263246):0.498339) 
    TNET1 -> (tpn:1.000000, ((((((((bvi:0.093649, (ccr:0.092356, npn:0.092356):0.000428):0.000560, cdn:0.095075):0.002522, aka:0.098462):0.015936, (((vfi:0.084903, ysi:0.084903):0.013278, (pes:0.088387, sgl:0.088387):0.009794):0.010752, (mic:0.109798, ((cmd:0.076810, cef:0.076810):0.023935, ((bsm:0.080944, bmet:0.080944):0.014727, slg:0.096536):0.004209):0.007322):-0.000000):0.003735):0.002318, mmi:0.118447):0.011803, (elm:0.095747, shi:0.095747):0.034503):0.025118, (fac:0.114798, (mif:0.089428, apo:0.089428):0.024504):0.041436):0.035538, ((((((lla:0.089346, lbh:0.089346):0.003124, sie:0.093335):0.004374, bast:0.098574):0.014701, lcr:0.114140):0.033220, ssz:0.148225):0.010849, (mib:0.134673, bdu:0.134673):0.024401):0.032697):0.805633) 
    TNET2 -> ((((tpn:0.501775, ((mib:0.287558, bdu:0.287558):0.096694, ssz:0.399876):0.086276):0.112936, ((((lla:0.274862, sie:0.274862):0.037545, lbh:0.328030):0.013351, bast:0.357005):0.072506, lcr:0.445135):0.169576):0.034239, (fac:0.437455, (mif:0.225257, apo:0.225257):0.196575):0.227118):0.304180, ((((bvi:0.557645, (ccr:0.509511, npn:0.509511):0.032510):0.010525, (aka:0.521057, cdn:0.521057):0.047113):0.136305, ((((vfi:0.348014, ysi:0.348014):0.125010, (pes:0.316870, sgl:0.316870):0.156154):0.114897, mic:0.619168):-0.000000, (((cmd:0.253553, cef:0.253553):0.266715, ((bsm:0.287084, bmet:0.287084):0.164595, slg:0.467302):0.052966):0.047722, (elm:0.382927, shi:0.382927):0.200687):0.019931):0.085307):0.020857, mmi:0.772203):0.212174) 
    TNET3 -> (tpn:1.000000, ((((((((bvi:0.029338, (ccr:0.028596, npn:0.028596):0.000000):0.001450, cdn:0.031529):0.003844, aka:0.036115):0.013800, mmi:0.050658):0.001196, ((((vfi:0.019626, ysi:0.019626):0.014922, (pes:0.025696, sgl:0.025696):0.008852):0.010639, mic:0.046670):0.000234, ((cmd:0.015647, cef:0.015647):0.023057, ((bsm:0.018142, bmet:0.018142):0.015478, slg:0.034362):0.004342):0.007459):0.004208):0.017342, ((((lla:0.027449, sie:0.027449):0.003541, lbh:0.031732):0.004097, bast:0.036571):0.018450, (elm:0.034058, shi:0.034058):0.020962):0.014175):0.030103, (fac:0.056449, (mif:0.029000, apo:0.029000):0.026707):0.044333):0.037034, (mib:0.105160, (ssz:0.089294, (lcr:0.064610, bdu:0.064610):0.023942):0.015124):0.033399):0.859957) 
    TNET4 -> (((tpn:0.304153, mic:0.304153):0.082465, (fac:0.296140, (mif:0.117187, apo:0.117187):0.173277):0.090478):0.602027, (((((((bvi:0.129207, (npn:0.109175, cdn:0.109175):0.014356):0.001669, ccr:0.136552):-0.000000, aka:0.142228):0.068275, mmi:0.216178):0.068120, (((vfi:0.183293, ((pes:0.130542, ysi:0.130542):0.017027, sgl:0.153245):0.024372):0.029714, ssz:0.218683):0.058697, ((((cmd:0.074452, cef:0.074452):0.108507, (bsm:0.085136, bmet:0.085136):0.097823):0.026376, (elm:0.170606, shi:0.170606):0.044404):0.031800, (((((lla:0.138555, lbh:0.138555):0.017027, sie:0.161258):0.007679, lcr:0.174613):0.032385, slg:0.212674):0.013520, bast:0.231872):0.020617):0.019215):0.001245):0.049778, bdu:0.345427):0.100537, mib:0.451640):0.542682) 
###
Set  2:
    T16S -> ((((((((ebt:0.354365, aat:0.354365):0.157459, (teq:0.332267, aav:0.332267):0.179556):0.084877, ((((bms:0.131809, bgr:0.131809):0.180740, rce:0.314904):0.084457, malg:0.401717):0.145226, pub:0.549298):0.049758):0.053161, hci:0.656924):0.037111, (((sus:0.570309, ((((tmt:0.333845, toc:0.333845):0.079722, cob:0.415922):0.123523, dte:0.541800):0.009680, dpi:0.553835):0.014119):0.026550, gpa:0.599215):0.032209, (stq:0.452226, tpi:0.452226):0.179198):0.060257):-0.000000, ((mmo:0.554427, ((ssr:0.363835, lpl:0.363835):0.123128, mlc:0.489318):0.062754):0.113658, cff:0.670440):0.025951):0.012960, ((ran:0.449069, ndo:0.449069):0.088403, cpi:0.539827):0.171879):0.283583, ((asc:0.259660, shc:0.259660):0.419868, sali:0.681884):0.315761) 
    TENZs -> (((((((((ebt:0.291899, aat:0.291899):0.261301, (teq:0.471696, aav:0.471696):0.081504):0.118128, ((((bms:0.295148, bgr:0.295148):0.160301, rce:0.457074):0.070132, malg:0.528830):0.046574, pub:0.577028):0.095923):0.042817, cff:0.719018):0.009057, (((sus:0.683715, (gpa:0.663406, (dpi:0.607085, dte:0.607085):0.054697):0.018684):0.015672, ((tmt:0.490108, cob:0.490108):0.082858, toc:0.574591):0.124795):-0.000000, (ssr:0.448950, lpl:0.448950):0.252061):0.025439):0.069531, ((stq:0.494441, tpi:0.494441):0.241128, ((ran:0.373132, ndo:0.373132):0.145137, cpi:0.519894):0.215675):0.062037):0.004322, (mmo:0.644994, mlc:0.644994):0.160185):0.104395, ((asc:0.618999, shc:0.618999):0.184129, sali:0.804753):0.106444):0.085553, hci:1.000000) 
    T1ENZ -> ((((((ebt:0.304097, aat:0.304097):0.240599, (teq:0.464854, aav:0.464854):0.079842):0.229781, (((ran:0.389834, ndo:0.389834):0.060284, cpi:0.452529):0.308652, sali:0.763593):0.013296):0.047373, (((stq:0.432703, tpi:0.432703):0.301418, malg:0.736532):0.000000, asc:0.738943):0.087729):0.090899, ((((((sus:0.630165, (((tmt:0.318030, cob:0.318030):0.204429, toc:0.524870):0.043940, dpi:0.571221):0.056533):0.020162, (ssr:0.404838, lpl:0.404838):0.245489):0.013530, cff:0.668680):0.021582, (gpa:0.647111, ((((bms:0.372687, bgr:0.372687):0.088148, rce:0.463246):0.102616, dte:0.568274):0.019559, pub:0.590244):0.054457):0.043150):0.052040, shc:0.747124):0.002163, (mmo:0.662048, mlc:0.662048):0.087237):0.168286):0.075192, hci:0.999998) 
    TS1 -> (((((ebt:0.033398, (sus:0.002121, aav:0.002121):0.030218):0.063881, (bms:0.060435, (cpi:0.015904, rce:0.015904):0.043471):0.036844):0.055532, malg:0.154932):0.495610, (((((tmt:-0.001060, pub:-0.001060):0.008482, lpl:0.008482):0.015241, (((tpi:0.000000, sali:0.000000):0.000530, dpi:0.001590):0.000795, aat:0.003446):0.020278):0.060369, ndo:0.086213):0.202114, ((((gpa:0.001060, shc:0.001060):0.040290, asc:0.042411):0.041881, dte:0.085352):0.070839, ((((teq:0.010603, stq:0.010603):0.007952, toc:0.019615):0.013518, ((ran:0.003181, cff:0.003181):0.008482, ssr:0.012723):0.020410):0.039097, (cob:0.005301, bgr:0.005301):0.067990):0.081840):0.131076):0.361154):0.347338, (hci:0.282032, (mmo:0.009542, mlc:0.009542):0.271429):0.716908) 
    TS2 -> ((((ebt:0.037299, malg:0.037299):0.150227, ((sus:0.022057, (aav:0.013629, rce:0.013629):0.006635):0.030754, (bms:0.002511, cpi:0.002511):0.050300):0.132923):0.446093, (((((tmt:0.009504, (lpl:0.000717, sali:0.000717):0.006994):0.004214, tpi:0.015511):0.009190, pub:0.026495):0.036604, ((dpi:0.012553, aat:0.012553):0.007173, ndo:0.021519):0.041580):0.126747, (((teq:0.009504, (ssr:-0.000000, cff:-0.000000):0.007711):0.017843, ((stq:0.001076, toc:0.001076):0.002152, ran:0.005021):0.022326):0.074284, (dte:0.031202, (cob:0.008966, bgr:0.008966):0.020443):0.072222):0.086422):0.441979):0.361001, ((((gpa:0.016498, shc:0.016498):0.039989, asc:0.058280):0.171522, (mmo:0.022236, mlc:0.022236):0.207566):0.144220, hci:0.377608):0.620599) 
    TNET1 -> ((((((((((ebt:0.256468, aav:0.256468):0.008697, ((bms:0.240147, malg:0.240147):0.010754, rce:0.253652):0.011513):0.014691, (sus:0.256495, cpi:0.256495):0.026111):0.017085, (ran:0.251328, ndo:0.251328):0.051114):0.009997, ((teq:0.267703, (pub:0.251109, bgr:0.251109):0.013843):0.023048, (dpi:0.259352, (dte:0.234078, cff:0.234078):0.022523):0.031399):0.021689):0.012786, ((((tmt:0.249469, toc:0.249469):0.022728, tpi:0.274948):-0.000000, (stq:0.244876, cob:0.244876):0.030072):0.025272, ((ssr:0.236866, lpl:0.236866):0.041373, aat:0.280990):0.021981):0.025006):0.063718, ((asc:0.281564, shc:0.281564):0.072606, sali:0.356921):0.040276):0.042472, gpa:0.445170):0.099928, (mmo:0.253187, mlc:0.253187):0.291911):0.449400, hci:1.000000) 
    TNET2 -> (((ebt:0.669201, (((bms:0.518295, malg:0.518295):0.056873, rce:0.585772):0.016176, aav:0.612552):0.046045):0.101897, (sus:0.614646, cpi:0.614646):0.156452):0.207693, (((((((tmt:0.392993, toc:0.392993):0.063557, (stq:0.338985, cob:0.338985):0.117565):0.000000, tpi:0.477759):0.075621, ((ssr:0.337457, lpl:0.337457):0.144092, aat:0.492153):0.061227):0.074134, ((((teq:0.371058, bgr:0.371058):0.047251, pub:0.428913):0.086743, (dpi:0.396207, (dte:0.292609, cff:0.292609):0.092994):0.119449):0.051831, (ran:0.451893, ndo:0.451893):0.126198):0.049423):0.082158, sali:0.741484):0.014693, (gpa:0.636672, ((hci:0.404899, (mmo:0.180769, mlc:0.180769):0.213526):0.139861, (asc:0.341675, shc:0.341675):0.203085):0.070704):0.119505):0.222615) 
    TNET3 -> (((((((((((ebt:0.093760, aav:0.093760):0.008515, ((bms:0.076284, malg:0.076284):0.010749, rce:0.090186):0.012089):0.017104, (sus:0.098725, cpi:0.098725):0.023806):0.025780, (ran:0.104484, ndo:0.104484):0.046979):0.010231, ((teq:0.113024, (pub:0.091774, bgr:0.091774):0.018097):0.022801, (dpi:0.097534, (dte:0.076284, cff:0.076284):0.018097):0.038291):0.025871):0.014437, ((((tmt:0.094555, toc:0.094555):0.025544, tpi:0.123251):-0.000000, (stq:0.088597, cob:0.088597):0.034654):0.025333, ((ssr:0.080653, lpl:0.080653):0.039247, aat:0.123053):0.028684):0.027548):0.028704, sali:0.217447):0.050362, (asc:0.141422, shc:0.141422):0.126387):0.086773, gpa:0.360887):0.087347, (mmo:0.112229, mlc:0.112229):0.336005):0.545461, hci:1.000000) 
    TNET4 -> ((((((((((ebt:0.147847, aav:0.147847):0.013936, ((bms:0.126034, malg:0.126034):0.031508, rce:0.159966):0.001818):0.039083, ((teq:0.150271, bgr:0.150271):0.041203, aat:0.193898):0.009392):0.032720, pub:0.240858):0.010395, (dpi:0.176932, (dte:0.159966, cff:0.159966):0.014542):0.074321):0.051441, (((((tmt:0.135729, cob:0.135729):0.000000, stq:0.138152):0.056352, tpi:0.196928):0.026511, (ssr:0.150271, lpl:0.150271):0.073167):0.013784, toc:0.242070):0.063048):0.082603, gpa:0.392568):0.054856, (((((sus:0.133305, cpi:0.133305):0.026661, ndo:0.162390):0.026661, ran:0.191474):0.085133, sali:0.279031):0.071575, (asc:0.208440, shc:0.208440):0.142166):0.094392):0.137665, (mmo:0.172085, mlc:0.172085):0.415427):0.407639, hci:1.000000) 
###
Set  3:
    T16S -> (((((((((((((mch:0.251126, xau:0.251126):0.022900, rva:0.285283):0.075299, apb:0.371838):0.077240, glo:0.460334):0.001577, ((sei:0.189800, (pmr:0.139342, xbo:0.139342):0.039202):0.174857, (aeh:0.237153, tmb:0.237153):0.127504):0.085998):0.060525, (lci:0.406382, stw:0.406382):0.127310):0.009601, (((gei:0.258889, cep:0.258889):0.265099, tnr:0.535245):-0.000000, cap:0.546501):0.008048):0.010489, (((rop:0.162631, msg:0.162631):0.058609, cpu:0.232496):0.160690, bbi:0.404442):0.171851):0.009846, hhl:0.608651):0.038446, (tde:0.527482, bpak:0.527482):0.119615):0.021292, mrs:0.690901):0.023156, (rrs:0.393962, cag:0.393962):0.320096):0.263429, (tlt:0.636161, ((htu:0.294598, hma:0.294598):0.275967, mcj:0.581821):0.043084):0.352580) 
    TENZs -> (((((((mch:0.445366, xau:0.445366):0.060771, rva:0.521320):0.085486, apb:0.621990):0.188165, (((((rrs:0.452600, cag:0.452600):0.204843, cap:0.672626):0.075634, (((sei:0.214488, (pmr:0.188567, xbo:0.188567):0.010737):0.345751, (aeh:0.476712, tmb:0.476712):0.083527):0.149535, ((gei:0.305513, cep:0.305513):0.392017, (hhl:0.627415, glo:0.627415):0.070114):0.012244):0.008119):-0.000000, (lci:0.547844, stw:0.547844):0.215600):0.006179, tnr:0.799990):0.010165):0.004814, ((((rop:0.335654, msg:0.335654):0.095734, cpu:0.446571):0.203939, bbi:0.665694):0.141548, mrs:0.822426):0.007727):0.003008, (tde:0.685286, bpak:0.685286):0.163059):0.121288, ((tlt:0.761240, mcj:0.761240):0.042686, (htu:0.376645, hma:0.376645):0.427281):0.165705) 
    T1ENZ -> ((((((mch:0.357387, (xau:0.309686, rva:0.309686):0.028305):0.073326, apb:0.450109):0.155195, (tde:0.490842, bpak:0.490842):0.114461):0.049398, (((rrs:0.559445, mrs:0.559445):0.013667, (((sei:0.162296, (pmr:0.142466, xbo:0.142466):0.000435):0.331125, stw:0.512816):0.040900, lci:0.573112):-0.000000):0.006021, (((rop:0.275385, msg:0.275385):0.081902, cpu:0.376682):0.201422, bbi:0.597499):0.001030):0.056172):0.141931, (((((((aeh:0.304327, tmb:0.304327):0.097445, glo:0.421167):0.045188, hhl:0.485750):0.067565, tnr:0.572710):0.004789, cag:0.596895):0.015727, (gei:0.256090, cep:0.256090):0.356533):0.001507, cap:0.652921):0.182501):0.125786, (tlt:0.760968, ((htu:0.542295, mcj:0.542295):0.050816, hma:0.612506):0.129066):0.219637) 
    TS1 -> (((((mch:0.007600, sei:0.007600):0.100230, (((apb:0.016151, rva:0.016151):0.020901, (pmr:0.016151, cap:0.016151):0.020901):0.019951, (rrs:0.000000, cag:0.000000):0.057953):0.048927):0.062466, (xau:0.056053, msg:0.056053):0.115193):0.188941, rop:0.362087):0.636963, ((((tlt:0.049403, mcj:0.049403):0.089898, ((lci:0.023276, (bbi:0.013301, tnr:0.013301):0.009025):0.059616, (tde:0.020901, stw:0.020901):0.061991):0.055459):0.173087, (((aeh:0.030402, xbo:0.030402):0.061278, (((htu:0.005700, cep:0.005700):0.006650, (hma:0.005700, mrs:0.005700):0.006650):0.043702, ((gei:-0.000950, tmb:-0.000950):0.033252, glo:0.033252):0.023751):0.033727):0.096667, (hhl:0.048452, cpu:0.048452):0.140845):0.123091):0.188020, bpak:0.503258):0.495792) 
    TS2 -> (((((mch:0.025471, sei:0.025471):0.060190, (xau:0.047606, msg:0.047606):0.038054):0.206874, ((((apb:0.023651, xbo:0.023651):0.018648, cap:0.043209):0.026949, (((rrs:-0.000000, rva:-0.000000):0.004700, cag:0.005610):0.009627, pmr:0.016147):0.054012):0.096576, ((aeh:0.039874, ((mrs:0.002729, cep:0.002729):0.008490, tmb:0.012129):0.026835):0.028768, (((htu:0.001819, gei:0.001819):0.001365, hma:0.004094):0.025243, glo:0.030246):0.038396):0.098093):0.124890):0.182351, rop:0.477614):0.521477, (((tlt:0.121137, ((tde:0.037903, mcj:0.037903):0.038813, stw:0.077625):0.042603):0.115869, (((lci:0.033961, bbi:0.033961):0.018345, tnr:0.053216):0.051775, (hhl:0.036690, cpu:0.036690):0.068301):0.131106):0.195711, bpak:0.434537):0.564553) 
    TNET1 -> ((((((((((mch:0.388313, xau:0.388313):0.004536, rva:0.407000):0.010019, apb:0.431172):0.027126, (sei:0.379549, (pmr:0.355627, xbo:0.355627):0.009770):0.078749):0.005698, (((aeh:0.421709, tmb:0.421709):0.005744, (tnr:0.400297, glo:0.400297):0.027155):0.006892, (gei:0.331704, cep:0.331704):0.116793):0.015498):0.027910, (((lci:0.388739, stw:0.388739):0.063075, (bbi:0.447290, cpu:0.447290):0.004524):0.000000, hhl:0.480118):0.040091):0.029458, (((((rrs:0.354916, cag:0.354916):0.037246, cap:0.406314):0.062080, mrs:0.482546):0.005551, (htu:0.370027, hma:0.370027):0.118069):0.034670, (rop:0.382012, msg:0.382012):0.154906):0.012748):0.116455, tde:0.708578):0.020703, (tlt:0.467707, mcj:0.467707):0.261575):0.242415, bpak:1.000000) 
    TNET2 -> (((((((mch:0.378421, rva:0.378421):0.049179, xau:0.443556):0.033717, apb:0.493228):0.109203, ((sei:0.324121, (pmr:0.226435, xbo:0.226435):0.081730):0.260197, (((aeh:0.418613, ((tnr:0.294867, glo:0.294867):0.064884, tmb:0.375707):0.026951):0.039884, (gei:0.176674, cep:0.176674):0.281823):0.036195, ((((lci:0.230429, stw:0.230429):0.128840, bbi:0.375224):0.035514, cpu:0.426693):0.030319, hhl:0.472967):0.037680):0.057715):0.002158):0.036578, ((((rrs:0.251091, cag:0.251091):0.144024, cap:0.411070):0.142738, mrs:0.569763):-0.000000, (htu:0.284383, hma:0.284383):0.285380):0.069246):0.112724, ((tlt:0.319846, mcj:0.319846):0.239676, (tde:0.474754, bpak:0.474754):0.084767):0.208166):0.184446, (rop:0.464844, msg:0.464844):0.519201) 
    TNET3 -> (((((((((((mch:0.126996, xau:0.126996):0.016038, rva:0.153626):0.011600, aeh:0.175817):-0.000000, apb:0.186408):0.026503, (sei:0.111260, (pmr:0.078981, xbo:0.078981):0.021687):0.101652):0.033930, ((gei:0.067684, cep:0.067684):0.141471, ((tnr:0.147170, glo:0.147170):0.026731, tmb:0.184492):0.024663):0.037688):0.048594, (((lci:0.141925, stw:0.141925):0.099963, hhl:0.252478):0.011550, (bbi:0.235129, cpu:0.235129):0.028899):0.041999):0.046395, (((((rrs:0.083420, cag:0.083420):0.064254, cap:0.158266):0.090178, mrs:0.259035):0.014702, (htu:0.119330, hma:0.119330):0.154407):0.054836, (rop:0.128206, msg:0.128206):0.210958):0.023850):0.176116, tde:0.570904):0.043957, (tlt:0.265793, mcj:0.265793):0.349068):0.363956, bpak:1.000000) 
    TNET4 -> ((((((((mch:0.225366, rva:0.225366):0.015393, xau:0.257669):0.047696, apb:0.322277):-0.000000, ((sei:0.219982, (pmr:0.144607, xbo:0.144607):0.058464):0.024815, aeh:0.261707):0.060569):0.134636, ((((rrs:0.182294, cag:0.182294):0.098844, cap:0.298049):0.079327, (rop:0.171527, msg:0.171527):0.205849):0.037601, mrs:0.448799):0.025024):0.064629, ((gei:0.117687, cep:0.117687):0.417168, (tnr:0.424571, (tmb:0.241518, glo:0.241518):0.166143):0.110284):0.003596):0.149845, ((tlt:0.397652, mcj:0.397652):0.145953, (htu:0.295357, hma:0.295357):0.248248):0.161599):0.244059, (((((lci:0.241518, stw:0.241518):0.120379, hhl:0.378808):0.069232, (bbi:0.413803, cpu:0.413803):0.034236):0.053080, tde:0.534942):0.084372, bpak:0.636230):0.346860) 
###
Set  4:
    T16S -> (tbi:1.000000, (((((((((((fbl:0.192610, yfr:0.192610):0.012449, pha:0.219211):0.043735, (mca:0.242184, ppf:0.242184):0.020762):0.038219, (dac:0.241882, (mep:0.211956, (bhz:0.173264, bpy:0.173264):0.024541):0.015774):0.073435):0.056620, ((pde:0.157545, rli:0.157545):0.088020, ((pla:0.209538, rga:0.209538):0.006404, npp:0.230093):0.015472):0.126372):0.043471, (hfe:0.326823, sdl:0.326823):0.116888):0.014163, ((asg:0.243998, ((cms:0.173264, rdn:0.173264):0.014263, sfi:0.201678):0.028168):0.010484, pac:0.268634):0.203392):0.014448, ooe:0.514777):0.012762, ((bcw:0.503357, mhr:0.503357):0.010031, rsi:0.527539):-0.000000):0.080943, cru:0.636787):0.156693, (mpl:0.504566, (sia:0.274831, iag:0.274831):0.215583):0.288913):0.178217) 
    TENZs -> (((((((((tbi:0.407713, sfi:0.407713):0.141762, (cms:0.531485, rdn:0.531485):0.017990):0.009854, (asg:0.509078, pac:0.509078):0.054401):0.174172, rsi:0.745953):0.026325, (ooe:0.748087, mhr:0.748087):0.024191):0.000000, (((((((fbl:0.331955, pha:0.331955):0.026792, yfr:0.362899):0.103617, ppf:0.470666):0.018523, mca:0.493340):0.014321, ((dac:0.413048, (bhz:0.386373, bpy:0.386373):0.022524):0.019323, mep:0.436522):0.071139):0.162114, (((pde:0.336223, rli:0.336223):0.167637, (pla:0.407713, rga:0.407713):0.096148):0.022524, npp:0.534686):0.139241):0.030715, (hfe:0.527217, sdl:0.527217):0.181575):0.063487):0.037117, bcw:0.821848):0.106768, (mpl:0.788633, (sia:0.663794, iag:0.663794):0.120689):0.139982):0.063083, cru:1.000000) 
    T1ENZ -> ((((((((((tbi:0.362702, sfi:0.362702):0.083289, rdn:0.458911):0.015994, asg:0.487825):0.016762, pac:0.517506):0.144698, cms:0.675124):0.017465, (((((fbl:0.351444, yfr:0.351444):0.012412, (pha:0.297199, ppf:0.297199):0.066657):0.013691, mca:0.403386):0.061540, ((dac:0.347862, (mep:0.289011, bpy:0.289011):0.045931):0.063587, bhz:0.424368):0.040558):0.086959, ((pde:0.283893, rli:0.283893):0.138174, ((pla:0.367820, rga:0.367820):0.023926, npp:0.404666):0.017401):0.129818):0.114866):-0.000000, ((bcw:0.544884, rsi:0.544884):0.109516, (mhr:0.652863, (hfe:0.349397, sdl:0.349397):0.290546):0.001537):0.038190):0.000916, ooe:0.732263):0.144735, (mpl:0.697897, (sia:0.618576, iag:0.618576):0.066401):0.179102):0.097161, cru:0.999999) 
    TS1 -> ((((((tbi:0.024347, (fbl:0.003746, pha:0.003746):0.018729):0.049631, rsi:0.075852):0.184361, ((mca:0.087557, (mep:0.012174, (pac:0.000000, cms:0.000000):0.010301):0.073510):0.046588, sia:0.136018):0.124195):0.135901, ((((asg:0.006555, hfe:0.006555):0.006087, ooe:0.014515):0.033478, (mpl:0.014983, iag:0.014983):0.033009):0.056772, (rdn:0.060869, sdl:0.060869):0.045768):0.289477):0.222990, ((((((pde:0.005619, rli:0.005619):0.003746, dac:0.011237):0.012174, npp:0.025284):0.030902, (pla:0.023411, (bhz:0.009364, yfr:0.009364):0.012174):0.032775):0.063444, ((ppf:0.015919, sfi:0.015919):0.045417, rga:0.063210):0.058293):0.061688, bpy:0.186937):0.435912):0.373405, ((bcw:0.075852, mhr:0.075852):0.107222, cru:0.184947):0.813180) 
    TS2 -> (((((tbi:0.068724, mca:0.068724):0.081436, (mep:0.013714, (pac:0.006164, cms:0.006164):0.006626):0.136446):0.210949, ((((asg:0.008629, mpl:0.008629):0.012019, (ooe:0.011094, hfe:0.011094):0.009554):0.058554, iag:0.081051):0.100543, ((sia:0.043761, sdl:0.043761):0.035903, rdn:0.080589):0.101006):0.179514):0.271655, (((((fbl:0.001849, pha:0.001849):0.013714, rsi:0.016488):0.042143, (pla:0.021264, bhz:0.021264):0.037367):0.116472, (((pde:0.000000, ppf:0.000000):0.041450, rga:0.042375):0.067145, ((rli:0.009245, sfi:0.009245):0.040757, ((dac:0.014793, yfr:0.014793):0.016796, npp:0.032513):0.017489):0.058593):0.065584):0.090402, bpy:0.268279):0.366333):0.363538, ((bcw:0.078894, mhr:0.078894):0.076274, cru:0.156093):0.842983) 
    TNET1 -> (((((((((tbi:0.277082, sfi:0.277082):0.028111, rsi:0.308399):0.009049, ((((fbl:0.241256, pha:0.241256):0.024826, yfr:0.269288):0.024067, bhz:0.296561):0.007630, ((((pde:0.270884, (rli:0.250182, rga:0.250182):0.017497):0.012623, ((dac:0.247237, bpy:0.247237):0.015250, ppf:0.265693):0.017814):0.002024, npp:0.291943):0.000000, pla:0.295148):0.009042):0.010052):0.042776, (pac:0.314908, (cms:0.302774, rdn:0.302774):0.008928):0.048523):0.002302, ((mca:0.274386, mep:0.274386):0.052192, (hfe:0.272155, sdl:0.272155):0.054423):0.039155):0.047972, (asg:0.360636, ooe:0.360636):0.059480):0.044939, (mpl:0.392588, (sia:0.350377, iag:0.350377):0.039005):0.075672):0.217549, (bcw:0.388714, mhr:0.388714):0.300301):0.304574, cru:1.000000) 
    TNET2 -> ((((tbi:0.556673, sfi:0.556673):0.156589, rsi:0.726654):0.044044, (((fbl:0.331336, pha:0.331336):0.159373, yfr:0.504100):0.242965, (((pde:0.589000, (rli:0.468600, rga:0.468600):0.107008):0.104255, (((dac:0.477352, bpy:0.477352):0.100237, bhz:0.590980):0.079799, ppf:0.684171):0.009083):-0.000000, (pla:0.689920, npp:0.689920):0.016726):0.027027):0.010241):0.202518, (((((bcw:0.257253, mhr:0.257253):0.133046, cru:0.403691):0.223115, (mpl:0.503926, iag:0.503926):0.122880):0.136857, (((mca:0.446162, mep:0.446162):0.123378, (hfe:0.360328, sdl:0.360328):0.209212):0.142782, ((asg:0.533355, ooe:0.533355):0.085476, (pac:0.549978, (cms:0.463436, rdn:0.463436):0.073150):0.068853):0.093491):0.037949):0.052811, sia:0.856649):0.129959) 
    TNET3 -> (((((((((tbi:0.092100, sfi:0.092100):0.031825, rsi:0.131662):0.002933, ((((fbl:0.050675, pha:0.050675):0.022981, yfr:0.081394):0.031316, (((pde:0.083722, (rli:0.062544, rga:0.062544):0.013440):0.013120, ((dac:0.062079, bpy:0.062079):0.014720, ppf:0.084536):0.012305):0.000000, bhz:0.112317):0.000393):0.002953, (pla:0.117001, npp:0.117001):0.006400):0.003457):0.050078, (pac:0.141320, (cms:0.123517, rdn:0.123517):0.010065):0.051092):0.002199, ((mca:0.092798, mep:0.092798):0.060682, (hfe:0.102805, sdl:0.102805):0.050675):0.041131):0.059223, (asg:0.208926, ooe:0.208926):0.060385):0.048881, (mpl:0.253492, (sia:0.210090, iag:0.210090):0.035665):0.072437):0.262686, (bcw:0.236387, mhr:0.236387):0.359967):0.388170, cru:1.000000) 
    TNET4 -> ((((((((tbi:0.270631, cms:0.270631):0.027820, sfi:0.303741):0.017703, rsi:0.326735):0.065184, (asg:0.368123, (pac:0.270631, rdn:0.270631):0.092202):0.023795):0.046789, ooe:0.449288):0.039942, (((((fbl:0.127152, pha:0.127152):0.035178, yfr:0.167620):0.072254, ((((pde:0.152904, ppf:0.152904):0.021382, ((dac:0.123473, bpy:0.123473):0.025981, bhz:0.154744):0.019543):0.019543, npp:0.204410):-0.000000, ((rli:0.145546, rga:0.145546):0.051733, pla:0.202570):0.001839):0.030178):0.052911, (mca:0.255915, mep:0.255915):0.042161):0.050987, (hfe:0.186015, sdl:0.186015):0.168338):0.129587):0.134631, ((mpl:0.476652, (sia:0.392036, iag:0.392036):0.079325):0.060011, cru:0.541953):0.087198):0.360264, (bcw:0.421467, mhr:0.421467):0.573235) 
###
Set  5:
    T16S -> ((((((mms:0.430479, (xfu:0.366912, (aeh:0.346122, prh:0.346122):0.015093):0.057871):0.035283, asi:0.471458):0.125737, ran:0.602891):0.044739, ((((stai:0.501243, ((lcr:0.342924, lgs:0.342924):0.069065, (llc:0.274160, sga:0.274160):0.137830):0.077861):0.000000, (cno:0.269362, cpe:0.269362):0.231881):0.097500, (hac:0.446871, smul:0.446871):0.157570):0.017174, (((mli:0.179808, gbr:0.179808):0.100649, kse:0.286153):0.294648, ((clc:0.518833, tnr:0.518833):0.036682, taq:0.561212):0.019590):0.040811):0.014623):0.037980, (((gur:0.466061, (pbr:0.339726, rru:0.339726):0.120639):0.105846, tpx:0.577603):0.055472, emi:0.638772):0.052533):0.297301, (acj:0.612385, (ave:0.508439, (mev:0.331730, mhi:0.331730):0.171013):0.098250):0.381917) 
    TENZs -> (((((((mms:0.562221, (aeh:0.530196, (prh:0.508845, asi:0.508845):0.013047):0.023722):-0.000000, xfu:0.570524):0.137257, (pbr:0.582385, rru:0.582385):0.125395):0.067017, (((((gur:0.660372, ((cno:0.360580, cpe:0.360580):0.218839, clc:0.587722):0.064347):0.032174, emi:0.700849):0.017273, tnr:0.726424):0.024649, tpx:0.759377):0.009239, (hac:0.585943, smul:0.585943):0.182672):0.006182):0.011121, (((mli:0.349905, gbr:0.349905):0.232480, kse:0.590688):0.192893, (taq:0.781653, ran:0.781653):0.001927):0.010641):0.001033, (stai:0.762675, (lcr:0.555697, ((llc:0.342789, sga:0.342789):0.188000, lgs:0.539092):0.008303):0.198675):0.049185):0.171534, (acj:0.855193, (ave:0.647028, (mev:0.582385, mhi:0.582385):0.056341):0.199861):0.136505) 
    T1ENZ -> ((((((mms:0.426855, (xfu:0.406618, ((aeh:0.347140, prh:0.347140):0.014460, asi:0.363922):0.040374):0.017915):0.075111, (pbr:0.378730, rru:0.378730):0.123236):0.038475, (((((((lcr:0.329371, lgs:0.329371):0.010265, (llc:0.177345, sga:0.177345):0.162290):0.092755, ((cno:0.257307, cpe:0.257307):0.104787, clc:0.364416):0.070297):0.038832, emi:0.478188):0.012340, (((gur:0.408345, (mev:0.355037, mhi:0.355037):0.050986):0.045063, ave:0.455730):0.032476, ran:0.490528):0.000000):0.013758, (tpx:0.506076, taq:0.506076):0.000532):0.015455, (hac:0.370832, smul:0.370832):0.153552):0.016056):0.013014, ((mli:0.194127, gbr:0.194127):0.183762, kse:0.380211):0.177887):0.023198, (stai:0.569256, tnr:0.569256):0.014361):0.411738, acj:0.999999) 
    TS1 -> ((((((mms:0.021585, (tpx:0.008394, aeh:0.008394):0.009593):0.019787, (gur:0.005996, pbr:0.005996):0.035376):0.116321, ((kse:0.040772, (taq:0.005996, cpe:0.005996):0.031179):0.029380, asi:0.073750):0.087541):0.196704, (((((lcr:0.009593, mhi:0.009593):0.006596, (emi:0.003598, mev:0.003598):0.012591):0.027881, (acj:0.025183, ave:0.025183):0.022485):0.041822, (clc:-0.000000, hac:-0.000000):0.093087):0.099458, ((cno:0.033577, ((tnr:0.002398, sga:0.002398):0.010793, (lgs:0.002398, ran:0.002398):0.010793):0.013191):0.040173, (llc:0.037175, smul:0.037175):0.036575):0.118794):0.161853):0.279167, ((xfu:0.099233, ((mli:-0.000000, rru:-0.000000):0.030579, prh:0.034177):0.061458):0.129662, gbr:0.232492):0.411864):0.348448, stai:1.000000) 
    TS2 -> ((((((((mms:0.001582, gur:0.001582):0.012060, aeh:0.015619):0.019079, pbr:0.036675):0.027333, (tpx:0.009885, asi:0.009885):0.054123):0.086917, (smul:0.080467, ((kse:0.000395, cpe:0.000395):0.049822, taq:0.052195):0.026295):0.072435):0.218344, ((((lcr:0.000000, ave:0.000000):0.013246, acj:0.015224):0.081653, ((emi:0.038355, (mev:0.012258, mhi:0.012258):0.024120):0.019178, (clc:0.016607, hac:0.016607):0.040926):0.037367):0.111087, ((((cno:0.002768, sga:0.002768):0.002570, (llc:0.000000, tnr:0.000000):0.005338):0.020660, ran:0.029953):0.029508, lgs:0.061438):0.148503):0.161305):0.256143, stai:0.633320):0.364703, (((xfu:0.057138, (rru:0.031633, prh:0.031633):0.023527):0.034302, mli:0.093417):0.172846, gbr:0.268240):0.729783) 
    TNET1 -> (((((((((((mms:0.468119, aeh:0.468119):0.029771, pbr:0.505760):0.019221, (gur:0.496869, rru:0.496869):0.028111):0.000000, (xfu:0.473373, prh:0.473373):0.059477):0.026156, asi:0.574744):0.007956, kse:0.590569):0.004480, (tpx:0.573218, (taq:0.549462, ran:0.549462):0.015887):0.021832):0.039304, (mli:0.514708, gbr:0.514708):0.127516):0.103508, (((cno:0.542707, cpe:0.542707):0.124449, (emi:0.630977, clc:0.630977):0.036179):0.010103, (hac:0.578240, (tnr:0.549231, smul:0.549231):0.021140):0.106888):0.060603):0.094410, (acj:0.676974, (ave:0.461596, (mev:0.445893, mhi:0.445893):0.007833):0.207509):0.178905):0.128382, (stai:0.758771, (lcr:0.596411, ((llc:0.472334, sga:0.472334):0.019784, lgs:0.499987):0.088555):0.154491):0.233359) 
    TNET2 -> ((((((((mms:0.377533, aeh:0.377533):0.090390, pbr:0.471836):0.076939, (gur:0.467999, rru:0.467999):0.080776):0.048400, asi:0.605004):0.043350, ((tpx:0.554573, (taq:0.500532, ran:0.500532):0.050127):0.063153, kse:0.621640):0.026714):0.046557, (xfu:0.456415, prh:0.456415):0.242409):0.115039, (mli:0.591504, gbr:0.591504):0.226273):0.174395, ((((((stai:0.426667, lcr:0.426667):0.119139, ((llc:0.310195, sga:0.310195):0.056781, lgs:0.370889):0.174917):0.046039, (emi:0.518175, (clc:0.472980, tnr:0.472980):0.041281):0.077585):0.062160, (cno:0.506517, cpe:0.506517):0.155316):0.042728, (hac:0.489947, smul:0.489947):0.218528):0.056204, (acj:0.540259, (ave:0.244012, (mev:0.240098, mhi:0.240098):-0.000000):0.292333):0.228335):0.223579) 
    TNET3 -> (((((((((((mms:0.164458, aeh:0.164458):0.038951, (gur:0.194613, rru:0.194613):0.008795):0.023315, (xfu:0.166133, prh:0.166133):0.074271):0.002792, pbr:0.270560):0.029911, asi:0.314153):0.022861, kse:0.350695):0.004904, (tpx:0.309371, (taq:0.290105, ran:0.290105):0.005584):0.046227):0.046335, (mli:0.223093, gbr:0.223093):0.192521):0.169749, (((cno:0.306299, cpe:0.306299):0.178838, (emi:0.424687, clc:0.424687):0.060450):0.016264, (hac:0.358513, (tnr:0.304066, smul:0.304066):0.040765):0.156570):0.070280):0.152265, (acj:0.521435, (ave:0.175347, (mev:0.161666, mhi:0.161666):0.000000):0.332406):0.243556):0.207645, (stai:0.637310, (lcr:0.383223, ((llc:0.180094, sga:0.180094):0.037694, lgs:0.231470):0.138072):0.240405):0.349008) 
    TNET4 -> (((((((((((mms:0.176756, aeh:0.176756):0.026499, pbr:0.219687):0.033207, rru:0.269326):0.055005, ((xfu:0.214321, prh:0.214321):0.072113, tpx:0.302865):0.021465):0.029853, gur:0.387047):0.021299, (kse:0.391410, asi:0.391410):0.016942):0.066913, (taq:0.407509, ran:0.407509):0.084187):0.022539, (mli:0.267984, gbr:0.267984):0.262682):0.154100, (((stai:0.520202, emi:0.520202):0.000000, (lcr:0.343113, ((llc:0.241152, sga:0.241152):0.002350, lgs:0.259934):0.066746):0.177089):0.073959, (cno:0.310915, cpe:0.310915):0.299677):0.074173):0.001315, (clc:0.643627, (hac:0.442390, (tnr:0.396776, smul:0.396776):0.029182):0.184806):0.075316):0.248193, (acj:0.830107, ((ave:0.219687, mev:0.219687):0.023816, mhi:0.259934):0.553741):0.153461) 
###
Set  6:
    T16S -> ((((((((((psf:0.215552, (rhi:0.100821, mes:0.100821):0.103521):0.030296, cse:0.257058):0.173488, (((dsu:0.214203, tbd:0.214203):0.040419, (pna:0.161561, vei:0.161561):0.093060):0.147305, (((cko:0.069777, kpn:0.069777):0.257395, mhc:0.338382):0.024897, ftu:0.374488):0.038648):0.006200):0.038489, hcp:0.491455):0.011341, ((((lcr:0.418019, ccl:0.418019):0.000684, ((((cter:0.208804, (msg:0.068427, mcb:0.068427):0.129167):0.034008, mlu:0.254021):0.000938, tcu:0.266169):0.076863, bco:0.354242):0.064461):0.042064, tnr:0.483187):0.000000, asb:0.494397):0.008398):0.026871, fnu:0.552086):0.027135, baf:0.590431):0.004144, fps:0.605785):0.143211, (cab:0.607662, (opr:0.241198, ttj:0.241198):0.355254):0.141334):0.228584, hla:1.000000) 
    TENZs -> ((((((((psf:0.486717, (rhi:0.385122, mes:0.385122):0.094765):0.088152, cse:0.581700):0.175122, (((dsu:0.457261, tbd:0.457261):0.074927, (pna:0.331018, vei:0.331018):0.201169):0.087137, (((cko:0.107389, kpn:0.107389):0.438625, mhc:0.552844):0.053285, ftu:0.612960):0.013195):0.123837):0.058385, (opr:0.456059, ttj:0.456059):0.365979):0.003316, ((cter:0.479504, (msg:0.199967, mcb:0.199967):0.272707):0.126776, (tcu:0.584706, mlu:0.584706):0.021574):0.219075):0.019723, (((((lcr:0.643619, bco:0.643619):0.073123, fnu:0.723572):0.004592, (ccl:0.640012, asb:0.640012):0.088152):0.064406, tnr:0.806231):0.028187, hcp:0.841248):0.017489):0.008893, (cab:0.874462, (fps:0.833584, baf:0.833584):0.034048):-0.000000):0.111877, hla:1.000000) 
    T1ENZ -> (((((((psf:0.484732, (rhi:0.366859, mes:0.366859):0.114107):0.066606, cse:0.555104):0.307226, (cab:0.840110, (opr:0.529888, ttj:0.529888):0.306457):0.022220):0.038421, ((cter:0.593809, (tcu:0.527542, mlu:0.527542):0.062501):0.034499, (msg:0.236671, mcb:0.236671):0.391636):0.272444):0.025364, ((((((((dsu:0.484146, tbd:0.484146):0.152811, (pna:0.438404, vei:0.438404):0.198553):0.031420, ((cko:0.034938, kpn:0.034938):0.553931, mhc:0.592636):0.079507):0.094461, ftu:0.774137):0.048059, lcr:0.825962):0.018812, fps:0.848541):-0.000000, (fnu:0.760062, ((ccl:0.609642, bco:0.609642):0.130527, asb:0.743935):0.012361):0.088477):0.019989, (tnr:0.819585, baf:0.819585):0.052710):0.057585):0.031378, hla:0.972557):0.023677, hcp:1.000000) 
    TS1 -> ((((((psf:0.033516, cse:0.033516):0.022121, (cko:0.016088, vei:0.016088):0.039549):0.077087, ((tcu:0.004022, mes:0.004022):0.052956, mcb:0.059659):0.075747):0.132222, (((pna:0.001341, rhi:0.001341):0.015417, msg:0.019439):0.081445, kpn:0.103565):0.166743):0.197746, (((dsu:0.001341, mhc:0.001341):0.038209, bco:0.042231):0.116804, (((cter:0.004022, ttj:0.004022):0.028824, tbd:0.035527):0.020445, ftu:0.058653):0.100381):0.309020):0.523901, ((((lcr:0.001341, hcp:0.001341):0.070384, asb:0.074406):0.229754, ((fnu:0.030835, tnr:0.030835):0.098203, (((ccl:-0.000000, hla:-0.000000):0.016088, fps:0.018769):0.036868, (mlu:0.022791, opr:0.022791):0.032846):0.070719):0.172441):0.181407, (cab:0.217185, baf:0.217185):0.271063):0.506389) 
    TS2 -> (((((psf:0.044991, vei:0.044991):0.095501, (cko:0.025203, (pna:0.016247, (rhi:-0.000000, msg:-0.000000):0.015413):0.008123):0.115288):0.102114, kpn:0.244272):0.178374, (((dsu:0.005832, bco:0.005832):0.056655, mhc:0.063320):0.096022, (((tcu:0.004166, mes:0.004166):0.021662, cse:0.026661):0.045407, mcb:0.072901):0.086440):0.262471):0.575687, ((((lcr:0.039159, asb:0.039159):0.112477, cab:0.152468):0.162466, baf:0.315768):0.345787, (((fnu:0.098313, hcp:0.098313):0.076755, (((ccl:0.009165, fps:0.009165):0.011248, hla:0.021246):0.036451, tnr:0.058529):0.116538):0.103156, (((cter:0.002916, tbd:0.002916):0.049156, (ftu:0.029577, ttj:0.029577):0.022495):0.053739, (mlu:0.012497, opr:0.012497):0.094147):0.171579):0.381665):0.336779) 
    TNET1 -> ((((((((((psf:0.460997, (rhi:0.449619, mes:0.449619):0.000000):0.016226, cse:0.488600):0.020377, (pna:0.459147, vei:0.459147):0.049830):0.014839, (cko:0.427424, kpn:0.427424):0.107770):0.036393, ((cter:0.499950, mlu:0.499950):0.030728, (tcu:0.477643, (msg:0.420474, mcb:0.420474):0.045791):0.053036):0.040909):0.056754, (((((dsu:0.481510, mhc:0.481510):0.007679, tbd:0.500567):0.058136, (hcp:0.535653, tnr:0.535653):0.023050):0.027979, (ccl:0.575349, ((opr:0.452085, ttj:0.452085):0.074432, bco:0.537895):0.026076):0.022711):0.013769, fps:0.634585):0.016512):0.010752, hla:0.684604):0.060645, ftu:0.756627):0.099040, fnu:0.867045):0.121578, (((lcr:0.669496, asb:0.669496):0.126445, baf:0.807318):0.110275, cab:0.928971):0.059651) 
    TNET2 -> ((((((psf:0.439605, (rhi:0.410112, mes:0.410112):0.007732):0.081565, cse:0.542931):0.108112, (pna:0.502611, vei:0.502611):0.148432):0.047575, (cko:0.352035, kpn:0.352035):0.368344):0.014807, (tcu:0.493011, (msg:0.350407, mcb:0.350407):0.120844):0.263935):0.199531, (((((((dsu:0.416105, mhc:0.416105):0.117540, (hcp:0.414211, (tnr:0.384381, tbd:0.384381):0.008069):0.119435):0.029260, (fps:0.538569, (opr:0.336341, ttj:0.336341):0.180468):0.046098):0.000000, ((ccl:0.535674, bco:0.535674):0.024742, (cter:0.462408, mlu:0.462408):0.098008):0.024251):0.010552, hla:0.660502):0.125470, ((((lcr:0.392840, baf:0.392840):0.062716, asb:0.477317):0.004369, cab:0.503446):0.092271, fnu:0.617478):0.168494):0.004904, ftu:0.834398):0.143841) 
    TNET3 -> (((((((((((psf:0.116893, rhi:0.116893):-0.000000, mes:0.129455):0.027680, cse:0.169697):0.027333, (pna:0.139888, vei:0.139888):0.057142):0.010486, (cko:0.087084, kpn:0.087084):0.132995):0.045259, ((cter:0.201209, mlu:0.201209):0.024007, (tcu:0.155431, (msg:0.097730, mcb:0.097730):0.045139):0.069784):0.040122):0.087784, ((((((dsu:0.152238, mhc:0.152238):0.007452, tbd:0.172252):0.041626, tnr:0.226440):0.018524, hcp:0.257526):0.054807, (ccl:0.272431, ((opr:0.135630, ttj:0.135630):0.079845, bco:0.228037):0.031831):0.039902):0.009189, fps:0.346646):0.031600):0.005182, hla:0.408553):0.079582, ftu:0.500697):0.177905, (((lcr:0.412425, asb:0.412425):0.162884, fnu:0.587871):0.036409, cab:0.636843):0.041759):0.296273, baf:1.000000) 
    TNET4 -> ((((((((((psf:0.277831, (rhi:0.223507, mes:0.223507):0.043379):0.002636, (cko:0.160605, kpn:0.160605):0.119862):0.031228, (vei:0.263535, cse:0.263535):0.059105):0.003620, ((dsu:0.269254, mhc:0.269254):0.026224, pna:0.306423):0.030782):0.048652, tbd:0.407746):0.155379, ((hcp:0.417930, tnr:0.417930):0.071971, ccl:0.500846):0.062278):0.122767, fnu:0.707782):0.057195, (cab:0.583762, ftu:0.583762):0.181214):0.054507, (((((cter:0.369325, (tcu:0.266394, (msg:0.120577, mcb:0.120577):0.134873):0.091985):0.037661, mlu:0.417930):0.091625, bco:0.520506):-0.000000, (fps:0.455100, (opr:0.303564, ttj:0.303564):0.140591):0.065406):0.073086, hla:0.615482):0.214941):0.147682, ((lcr:0.503705, asb:0.503705):0.137732, baf:0.652382):0.336667) 
###
Set  7:
    T16S -> (((((((xbo:0.133668, (sdy:0.095289, eas:0.095289):0.024722):0.250235, (((bho:0.027198, bav:0.027198):0.194950, mfa:0.235805):0.125002, rce:0.374463):0.009440):0.062978, (((aau:0.377558, bbv:0.377558):0.034936, (cwo:0.341656, ele:0.341656):0.070838):0.015868, ((((((stb:0.259946, (gse:0.215377, efa:0.215377):0.030912):0.025960, ppeo:0.299563):0.018222, aad:0.331442):0.000193, cad:0.345292):0.032228, puf:0.391177):0.019808, (dgg:0.410985, din:0.410985):-0.000000):0.017376):0.004863):0.031973, cav:0.519824):0.006716, (((ppn:0.262422, bfr:0.262422):0.167714, eol:0.443793):0.030912, plt:0.488361):0.038179):0.211100, (((hvo:0.189379, npe:0.189379):0.019151, hmu:0.222187):0.348774, pcl:0.584618):0.166680):0.221389, skn:1.000000) 
    TENZs -> ((((((((((xbo:0.208408, (sdy:0.069177, eas:0.069177):0.127190):0.368088, ((bho:0.093542, bav:0.093542):0.391728, mfa:0.497312):0.079184):0.113702, rce:0.714280):0.024614, ((((((stb:0.423055, efa:0.423055):0.138792, (ppeo:0.497312, gse:0.497312):0.064536):0.041041, aad:0.626970):0.013920, (cad:0.592453, puf:0.592453):0.048437):0.047205, (dgg:0.681793, din:0.681793):0.018344):0.005363, ele:0.729581):0.009312):0.005102, cwo:0.768077):-0.000000, (((ppn:0.346478, bfr:0.346478):0.146334, eol:0.504853):0.175050, plt:0.691945):0.076134):0.010275, (aau:0.634222, bbv:0.634222):0.156172):0.023243, skn:0.837721):0.040493, cav:0.890255):0.097704, ((hvo:0.366203, (npe:0.352280, hmu:0.352280):0.001882):0.492671, pcl:0.870914):0.117044) 
    T1ENZ -> (((((((((((xbo:0.148162, (sdy:0.050085, eas:0.050085):0.091643):0.307675, ((bho:0.041220, bav:0.041220):0.278376, mfa:0.326029):0.129808):0.060405, rce:0.529108):0.077868, ((((cad:0.370357, puf:0.370357):0.082777, ppeo:0.459568):0.096076, (cwo:0.548778, ele:0.548778):0.006865):0.026536, dgg:0.595046):0.011930):-0.000000, din:0.619842):0.021085, ((((stb:0.293891, efa:0.293891):0.065046, gse:0.365370):0.077513, aad:0.449317):0.152715, (((ppn:0.211884, bfr:0.211884):0.164231, eol:0.382547):0.144560, plt:0.533540):0.068492):0.032462):0.020846, ((hvo:0.259536, hmu:0.259536):0.103833, npe:0.369803):0.298403):0.014439, cav:0.695511):0.000996, (aau:0.398062, bbv:0.398062):0.298446):0.099893, skn:0.809268):0.184299, pcl:1.000000) 
    TS1 -> (((((((xbo:0.025874, puf:0.025874):0.020052, gse:0.047220):0.035900, aad:0.084413):0.103010, ((((ppn:0.006468, dgg:0.006468):0.037517, plt:0.045279):0.024580, din:0.071153):0.040751, (hvo:0.018112, (mfa:-0.001294, bfr:-0.001294):0.018112):0.093792):0.074225):0.135918, (((stb:0.009703, (bbv:0.000000, ele:0.000000):0.008409):0.029431, pcl:0.040428):0.047220, (((cad:0.000000, npe:0.000000):0.010996, efa:0.012290):0.019729, hmu:0.033312):0.054335):0.235694):0.221989, ((((bho:0.009056, eol:0.009056):0.012937, bav:0.023286):0.089264, (((ppeo:-0.001294, rce:-0.001294):0.027167, cwo:0.027167):0.023286, sdy:0.051747):0.060803):0.076974, (aau:0.080209, eas:0.080209):0.110610):0.355804):0.449496, (cav:0.172060, skn:0.172060):0.826646) 
    TS2 -> (((((((xbo:0.022957, ((bho:-0.000000, puf:-0.000000):0.005275, eol:0.006447):0.015337):0.015484, (gse:0.010160, bav:0.010160):0.028281):0.098446, aad:0.139231):0.090106, (((ppn:0.007815, dgg:0.007815):0.043374, (plt:0.022664, din:0.022664):0.028525):0.047477, ((hvo:0.016021, mfa:0.016021):0.009378, bfr:0.026571):0.073266):0.128326):0.118795, ((((stb:0.016998, (pcl:0.005471, ele:0.005471):0.010355):0.021980, (npe:0.007815, efa:0.007815):0.031163):0.020759, (cad:0.008597, hmu:0.008597):0.052312):0.041298, bbv:0.104551):0.244753):0.268799, ((((aau:0.018756, rce:0.018756):0.025985, ppeo:0.045914):0.028037, (cwo:0.028916, sdy:0.028916):0.045034):0.116298, eas:0.192593):0.426682):0.378380, (cav:0.196940, skn:0.196940):0.801888) 
    TNET1 -> (((((((((xbo:0.403243, (sdy:0.380994, eas:0.380994):0.012997):0.059697, (bho:0.378546, bav:0.378546):0.084393):0.005801, (rce:0.451827, eol:0.451827):0.026165):0.005766, ((aau:0.443750, cwo:0.443750):0.025333, (gse:0.433128, aad:0.433128):0.035955):0.014675):0.032951, (((ppn:0.393721, bfr:0.393721):0.087233, puf:0.490206):0.017409, (((dgg:0.437631, din:0.437631):0.000000, plt:0.446883):0.015273, mfa:0.471408):0.036206):0.018346):0.000218, ppeo:0.553935):0.016203, (((stb:0.415358, bbv:0.415358):0.040165, efa:0.464775):0.060370, (cad:0.467541, ele:0.467541):0.057604):0.035740):0.064000, ((hvo:0.384714, (npe:0.349860, hmu:0.349860):0.025602):0.085299, pcl:0.479265):0.164124):0.338107, (cav:0.819849, skn:0.819849):0.170899) 
    TNET2 -> ((((((((xbo:0.384237, (sdy:0.330317, eas:0.330317):0.029028):0.158784, (bho:0.287829, bav:0.287829):0.255192):0.027467, (rce:0.534112, eol:0.534112):0.061269):0.051337, (((((stb:0.288809, bbv:0.288809):0.082366, efa:0.396067):0.107211, (cad:0.416697, ele:0.416697):0.086580):0.034789, ((ppn:0.288487, bfr:0.288487):0.207300, (((dgg:0.351717, din:0.351717):0.002078, plt:0.378687):0.041994, mfa:0.445573):0.050214):0.042279):0.016151, ((gse:0.467144, aad:0.467144):0.111965, puf:0.604001):0.000000):0.042717):0.013375, (aau:0.549498, cwo:0.549498):0.160379):0.026781, ((hvo:0.284377, (npe:0.173726, hmu:0.173726):0.085759):0.138419, pcl:0.447688):0.313862):0.068049, ppeo:0.879383):0.095725, (cav:0.407202, skn:0.407202):0.567907) 
    TNET3 -> (((((((((xbo:0.136488, (sdy:0.105249, eas:0.105249):0.023766):0.083349, (bho:0.106997, bav:0.106997):0.112840):0.016529, (rce:0.202680, eol:0.202680):0.041160):0.019390, ((aau:0.197874, cwo:0.197874):0.043099, (gse:0.190009, aad:0.190009):0.050963):0.022257):0.050412, (((ppn:0.131464, bfr:0.131464):0.119667, puf:0.258604):0.027711, (((dgg:0.180834, din:0.180834):0.010440, plt:0.198748):0.024967, mfa:0.231188):0.055127):0.034799):-0.000000, ppeo:0.343535):0.040134, (((stb:0.173844, bbv:0.173844):0.065272, efa:0.246589):0.092196, (cad:0.246371, ele:0.246371):0.092415):0.037410):0.093296, ((hvo:0.135833, (npe:0.087773, hmu:0.087773):0.040587):0.116936, pcl:0.260242):0.224196):0.500615, (cav:0.730465, skn:0.730465):0.262061) 
    TNET4 -> (((((((((xbo:0.201849, (sdy:0.154863, eas:0.154863):0.033691):0.083149, rce:0.298292):0.000000, (bho:0.144972, bav:0.144972):0.153320):0.056798, ((dgg:0.288401, din:0.288401):0.008962, mfa:0.310657):0.057723):0.099965, ((((aau:0.303238, cwo:0.303238):0.041110, aad:0.357642):0.031218, (gse:0.278509, puf:0.278509):0.110351):0.023799, eol:0.439248):0.042396):0.066358, (((((stb:0.204322, bbv:0.204322):0.110351, efa:0.327967):0.100459, ppeo:0.441721):0.025966, (ppn:0.238942, bfr:0.238942):0.228744):0.037094, (cad:0.412046, ele:0.412046):0.106024):0.029932):0.058895, (cav:0.540637, plt:0.540637):0.092848):0.051446, skn:0.711520):0.275180, ((hvo:0.248834, (npe:0.189484, hmu:0.189484):0.046055):0.127661, pcl:0.389790):0.596911) 
###
Set  8:
    T16S -> ((((((fal:0.382425, krh:0.382425):0.067653, (((llx:0.213899, ssr:0.213899):0.053180, ((bmyc:0.118440, bpu:0.118440):0.083674, plv:0.214488):0.052591):0.116230, hhl:0.408058):0.042021):0.036312, (fno:0.487312, cex:0.487312):0.011454):0.030114, ((((((((mbs:0.204471, hcs:0.204471):0.097079, ((vvu:0.177365, ebi:0.177365):0.087209, hso:0.276949):0.024601):0.022650, (mei:0.208596, (bxe:0.196221, aka:0.196221):-0.000000):0.127979):0.035816, ((hdn:0.217434, rga:0.217434):0.041248, malg:0.271056):0.113707):0.045943, abu:0.455456):0.036111, ((paa:0.110190, cpc:0.110190):0.347070, bvs:0.469635):0.021931):0.000691, blu:0.517005):0.008324, msy:0.537703):0.003552):0.169760, (iho:0.358855, mfs:0.358855):0.364534):0.251861, lau:0.999999) 
    TENZs -> ((((fal:0.639639, krh:0.639639):0.156156, (((((((mbs:0.418291, hcs:0.418291):0.070803, ((vvu:0.333157, ebi:0.333157):0.000000, hso:0.345076):0.144018):0.049555, ((mei:0.413750, bxe:0.413750):0.045972, aka:0.471641):0.078926):0.144506, ((llx:0.316130, ssr:0.316130):0.268455, (((bmyc:0.312725, bpu:0.312725):0.139052, plv:0.463696):0.096201, hhl:0.571815):0.012770):0.110488):0.008034, (((lau:0.467101, rga:0.467101):0.056756, hdn:0.535776):0.051364, malg:0.599058):0.127887):0.023159, (abu:0.755421, (fno:0.680503, cex:0.680503):0.062999):0.006602):0.009483, (blu:0.689016, ((paa:0.287752, cpc:0.287752):0.328617, bvs:0.628288):0.048810):0.094409):0.000451):0.011893, msy:0.831525):0.156557, (iho:0.763367, mfs:0.763367):0.224715) 
    T1ENZ -> ((((fal:0.561893, krh:0.561893):0.182906, ((((((((mbs:0.497685, hcs:0.497685):0.056620, (vvu:0.487806, ebi:0.487806):0.066498):0.004698, ((mei:0.364328, bxe:0.364328):0.103542, aka:0.478916):0.091132):0.008526, hso:0.600665):0.070226, ((blu:0.548064, bvs:0.548064):0.087304, ((paa:0.319876, cpc:0.319876):0.301848, ((bmyc:0.426561, bpu:0.426561):0.118359, hhl:0.555966):0.065758):0.002598):0.024477):0.007777, (fno:0.608321, cex:0.608321):0.081393):0.015481, (abu:0.716241, ((llx:0.438415, ssr:0.438415):0.224551, plv:0.674011):0.031184):0.000000):0.004060, (lau:0.648081, ((hdn:0.419646, rga:0.419646):0.061559, malg:0.492251):0.144784):0.083266):0.002406):0.010372, msy:0.777262):0.211690, (iho:0.877010, mfs:0.877010):0.111943) 
    TS1 -> ((((((fal:-0.000000, ebi:-0.000000):0.044833, ((hcs:-0.000000, bmyc:-0.000000):0.009150, bpu:0.010979):0.033853):0.076856, (malg:0.068621, rga:0.068621):0.054897):0.161489, (((mbs:0.051237, (hdn:0.001830, aka:0.001830):0.047578):0.029278, vvu:0.082346):0.107049, (((paa:-0.000000, cpc:-0.000000):-0.000000, mei:0.001830):0.054897, (krh:0.014639, plv:0.014639):0.042088):0.130838):0.095613):0.185964, bxe:0.476461):0.521709, (msy:0.390999, ((((lau:0.011894, cex:0.011894):0.038885, fno:0.052610):0.066105, (blu:0.068621, (iho:0.018299, mfs:0.018299):0.048492):0.050094):0.080687, ((abu:0.024932, ((bvs:-0.000000, hso:-0.000000):0.009607, (llx:0.002745, hhl:0.002745):0.006862):0.011666):0.048836, ssr:0.075598):0.125634):0.186107):0.607171) 
    TS2 -> ((((((fal:0.012320, (hcs:0.003438, bpu:0.003438):0.008309):0.013609, bmyc:0.026501):0.063675, (mbs:0.046413, vvu:0.046413):0.043763):0.070586, ((malg:0.016044, ebi:0.016044):0.051284, rga:0.067901):0.093435):0.202251, bxe:0.364733):0.634694, (msy:0.558143, ((((lau:0.001719, (mfs:0.000000, cex:0.000000):0.001146):0.066182, (blu:0.022347, iho:0.022347):0.045554):0.094688, (fno:0.069906, ssr:0.069906):0.093256):0.189744, ((((abu:0.023350, (bvs:0.006017, llx:0.006017):0.016760):0.020413, (hso:0.006017, hhl:0.006017):0.037746):0.072878, ((paa:0.002006, cpc:0.002006):0.010171, mei:0.012749):0.104465):0.067489, (hdn:0.042187, (krh:0.017333, (plv:0.009455, aka:0.009455):0.007306):0.024281):0.143089):0.167630):0.203518):0.441284) 
    TNET1 -> ((((((fal:0.396594, krh:0.396594):0.019541, ((bmyc:0.317050, bpu:0.317050):0.047880, plv:0.370524):0.045611):0.021973, (((((mbs:0.311836, hcs:0.311836):0.034031, (vvu:0.321755, ebi:0.321755):0.024113):0.018105, (malg:0.305211, rga:0.305211):0.064355):0.007662, bxe:0.388415):0.004783, aka:0.398792):0.044909):0.135028, (((lau:0.382245, blu:0.382245):0.085155, ((((abu:0.371484, (hdn:0.343199, mei:0.343199):0.022692):0.007790, (paa:0.256011, cpc:0.256011):0.123263):0.006991, bvs:0.397451):0.029799, (((llx:0.313522, ssr:0.313522):0.068481, hhl:0.387597):0.034061, hso:0.427251):0.000000):0.034556):0.013559, (fno:0.388243, cex:0.388243):0.098309):0.092177):0.068077, (iho:0.432661, mfs:0.432661):0.225333):0.330819, msy:1.000000) 
    TNET2 -> (((((fal:0.562190, krh:0.562190):0.032313, ((bmyc:0.331120, bpu:0.331120):0.119457, plv:0.472857):0.121646):0.000000, (((((mbs:0.275692, hcs:0.275692):0.117420, hdn:0.415393):0.030529, aka:0.468202):0.051200, (vvu:0.331534, ebi:0.331534):0.187868):0.001657, (malg:0.308517, rga:0.308517):0.234822):0.051164):0.093912, bxe:0.755257):0.222463, ((msy:0.487480, (iho:0.336544, mfs:0.336544):0.128655):0.086391, ((((lau:0.240080, blu:0.240080):0.147062, hso:0.409423):0.018151, ((fno:0.298698, cex:0.298698):0.099306, ((llx:0.201008, ssr:0.201008):0.155757, hhl:0.379046):0.018959):0.007289):0.002445, (((abu:0.321764, mei:0.321764):0.024494, (paa:0.053593, cpc:0.053593):0.292665):0.013926, bvs:0.404745):0.047555):0.099291):0.381568) 
    TNET3 -> ((((((fal:0.194833, krh:0.194833):0.016210, ((bmyc:0.088371, bpu:0.088371):0.058439, plv:0.158753):0.052291):0.020998, (((((mbs:0.076075, hcs:0.076075):0.038457, (vvu:0.089018, ebi:0.089018):0.025513):0.021590, (malg:0.072515, rga:0.072515):0.075549):0.003226, bxe:0.175175):0.008221, aka:0.195339):0.048645):0.185028, (((lau:0.176065, blu:0.176065):0.108439, ((((abu:0.163445, (hdn:0.126879, mei:0.126879):0.024623):0.000556, (paa:0.013945, cpc:0.013945):0.150056):0.008970, bvs:0.196856):0.037860, (((llx:0.092578, ssr:0.092578):0.084488, hhl:0.189008):0.033765, hso:0.234716):0.000000):0.037845):0.013781, (fno:0.194509, cex:0.194509):0.115717):0.118785):0.084263, (iho:0.271524, mfs:0.271524):0.265635):0.438955, msy:1.000000) 
    TNET4 -> ((((((fal:0.338236, (krh:0.298843, ((bmyc:0.145799, bpu:0.145799):0.140365, plv:0.292504):0.000000):0.033054):0.088139, ((fno:0.243602, cex:0.243602):0.141043, (((llx:0.124065, ssr:0.124065):0.143988, hhl:0.274392):0.066108, hso:0.346839):0.037806):0.035390):0.008871, ((abu:0.335972, (paa:0.037129, cpc:0.037129):0.292504):0.024451, (blu:0.312426, bvs:0.312426):0.047996):0.074823):0.011378, (((((mbs:0.131310, hcs:0.131310):0.052524, (bxe:0.174778, aka:0.174778):0.009056):0.027620, ((malg:0.105953, rga:0.105953):0.076975, (vvu:0.149421, ebi:0.149421):0.033507):0.028526):0.018789, (hdn:0.203756, mei:0.203756):0.039165):0.050713, lau:0.306316):0.152989):0.214142, msy:0.686121):0.307536, (iho:0.413852, mfs:0.413852):0.579805) 
###
Set  9:
    T16S -> (((((((((mph:0.330005, (kal:0.239206, cter:0.239206):0.082787):0.093088, btp:0.431105):0.139895, (((drt:0.501684, ddf:0.501684):0.040440, (gau:0.542124, (oac:0.277357, npu:0.277357):0.256755):-0.000000):0.012686, ((lsa:0.216315, lbr:0.216315):0.276594, dae:0.500921):0.061901):0.000166):0.016826, ((rta:0.478793, ((tol:0.262096, cja:0.262096):0.085839, prw:0.355948):0.114834):0.059801, (((nha:0.297958, (phl:0.216315, bpp:0.216315):0.073631):0.034908, (kvl:0.297195, hba:0.297195):0.035671):0.110638, aph:0.459527):0.079067):0.049231):0.047744, cpn:0.659604):0.013209, (str:0.645131, mhr:0.645131):0.027684):0.024569, (bvs:0.495580, cat:0.495580):0.209815):0.081915, mwe:0.803332):0.188655, (tko:0.568830, mac:0.568830):0.423157) 
    TENZs -> (((((((mph:0.558290, (kal:0.477917, cter:0.477917):0.065340):0.041228, btp:0.614550):0.170531, (gau:0.755350, (bvs:0.510066, cat:0.510066):0.230252):0.029731):0.007942, (((rta:0.613657, ((tol:0.435052, cja:0.435052):0.124279, prw:0.574364):0.024261):0.127996, ((((drt:0.651759, (dae:0.611276, ddf:0.611276):0.025451):0.021879, str:0.688671):0.000000, (lsa:0.388615, lbr:0.388615):0.300056):0.016745, (oac:0.361229, npu:0.361229):0.359220):0.006173):0.018152, ((((nha:0.443982, (phl:0.427908, bpp:0.427908):0.001042):0.115051, hba:0.574066):0.004763, kvl:0.593862):0.134698, aph:0.743592):0.031245):0.018186):0.008931, cpn:0.847053):0.059661, (mwe:0.869658, mhr:0.869658):0.037057):0.063220, (tko:0.727964, mac:0.727964):0.257003) 
    T1ENZ -> ((((((((mph:0.559040, (kal:0.498880, cter:0.498880):0.052992):0.167560, (oac:0.297169, npu:0.297169):0.429431):0.021360, ((((((rta:0.642201, gau:0.642201):0.011853, ((str:0.543115, dae:0.543115):0.040606, ddf:0.590889):0.063166):0.017521, ((((nha:0.398024, bpp:0.398024):0.123325, (hba:0.497111, phl:0.497111):0.024239):0.002564, kvl:0.538249):0.108728, (bvs:0.599736, cat:0.599736):0.047241):0.024598):0.018101, (lsa:0.447567, lbr:0.447567):0.256444):0.020562, drt:0.738909):0.009050, ((tol:0.375022, cja:0.375022):0.185697, prw:0.567886):0.180073):-0.000000):0.043616, btp:0.813079):0.044433, (tko:0.743057, mac:0.743057):0.114455):0.019869, mhr:0.891718):0.031743, (cpn:0.868684, aph:0.868684):0.054777):0.062203, mwe:1.000000) 
    TS1 -> ((((((mph:0.037156, (rta:0.008686, npu:0.008686):0.026540):0.051391, (((nha:-0.000000, gau:-0.000000):0.007721, phl:0.009651):0.027023, hba:0.038604):0.049943):0.065988, (((oac:-0.000000, tol:-0.000000):0.021232, prw:0.023162):0.030400, (cja:0.024127, bpp:0.024127):0.029435):0.100973):0.127211, ((drt:0.064420, (lsa:0.041016, ((dae:-0.001930, lbr:-0.001930):0.026057, (bvs:0.003860, mac:0.003860):0.020267):0.013029):0.021473):0.065385, ((str:0.042947, (kvl:0.010616, cter:0.010616):0.030400):0.020991, (ddf:0.019302, cat:0.019302):0.044635):0.063937):0.153872):0.373701, kal:0.663168):0.334902, ((mwe:0.097474, mhr:0.097474):0.272638, ((tko:0.087823, btp:0.087823):0.110020, (cpn:0.055010, aph:0.055010):0.142833):0.170339):0.626027) 
    TS2 -> (((((mph:0.026831, (rta:0.005583, npu:0.005583):0.020937):0.119828, ((((nha:0.003722, hba:0.003722):0.012562, phl:0.016595):0.021635, gau:0.038540):0.045946, (((oac:0.000000, prw:0.000000):0.009306, (tol:0.004963, cja:0.004963):0.004343):0.039859, bpp:0.049785):0.034702):0.061863):0.166133, ((drt:0.036679, ((dae:0.013648, mac:0.013648):0.007600, bvs:0.021558):0.014811):0.083711, ((str:0.021713, (ddf:0.008995, cat:0.008995):0.012407):0.032259, (kvl:0.022954, cter:0.022954):0.031018):0.066108):0.192402):0.286751, kal:0.600474):0.399215, (((((lsa:0.002171, lbr:0.002171):0.011787, btp:0.014269):0.094451, tko:0.109030):0.067698, (cpn:0.022954, aph:0.022954):0.153774):0.218564, (mwe:0.096468, mhr:0.096468):0.299135):0.603777) 
    TNET1 -> (((((((((mph:0.429474, kal:0.429474):0.016298, cter:0.450741):0.015001, ((((((rta:0.372795, (nha:0.361126, hba:0.361126):0.006698):0.000000, (tol:0.342269, prw:0.342269):0.030526):0.003117, (phl:0.352722, bpp:0.352722):0.028161):0.026515, kvl:0.417338):0.013902, cja:0.436210):0.017859, (oac:0.326910, npu:0.326910):0.127159):0.006702):0.002032, (gau:0.408696, cat:0.408696):0.064048):0.024837, (((drt:0.374992, ddf:0.374992):0.028478, dae:0.408440):0.064305, ((str:0.440438, btp:0.440438):0.016362, bvs:0.461770):0.010975):0.024837):0.059917, (tko:0.447606, mac:0.447606):0.119834):0.072828, (lsa:0.373456, lbr:0.373456):0.271782):0.018433, (cpn:0.469236, aph:0.469236):0.199405):0.321418, (mwe:0.459253, mhr:0.459253):0.535777) 
    TNET2 -> ((((mph:0.635710, (oac:0.272508, npu:0.272508):0.352716):-0.000000, ((((rta:0.454123, (((nha:0.377126, hba:0.377126):0.021357, (tol:0.282945, prw:0.282945):0.115538):0.019894, (phl:0.346349, bpp:0.346349):0.082514):0.004288):0.088988, (gau:0.484838, cat:0.484838):0.058273):0.020147, cter:0.584230):0.025983, ((((((drt:0.307207, ddf:0.307207):0.045529, dae:0.363222):0.115854, (str:0.446406, btp:0.446406):0.032670):0.021969, bvs:0.522017):0.016809, cja:0.549312):0.030292, kvl:0.590090):0.020122):0.015011):0.137927, (((lsa:0.296768, lbr:0.296768):0.274679, ((mwe:0.127844, mhr:0.127844):0.276615, (cpn:0.298830, aph:0.298830):0.105629):0.156502):0.095080, (tko:0.439324, mac:0.439324):0.237690):0.096623):0.194905, kal:1.000000) 
    TNET3 -> ((((((((((mph:0.214384, kal:0.214384):0.027979, cter:0.248931):0.005353, (oac:0.084116, npu:0.084116):0.170167):0.004488, (((((rta:0.141873, (nha:0.121182, hba:0.121182):0.014124):0.000000, (tol:0.098151, prw:0.098151):0.043723):0.003374, (phl:0.114704, bpp:0.114704):0.037110):0.026787, gau:0.191736):0.026843, cat:0.225146):0.040192):0.013441, kvl:0.291914):0.016924, (((drt:0.136655, ddf:0.136655):0.033197, dae:0.176420):0.103459, (((str:0.231657, cja:0.231657):0.012685, btp:0.250910):0.012505, bvs:0.269982):0.009896):0.022392):0.089309, (tko:0.268723, mac:0.268723):0.135991):0.112240, (lsa:0.161845, lbr:0.161845):0.361676):0.015326, (cpn:0.272321, aph:0.272321):0.273094):0.441450, (mwe:0.279518, mhr:0.279518):0.713914) 
    TNET4 -> ((((((((mph:0.301507, (kal:0.242207, cter:0.242207):0.049931):0.028367, (gau:0.249394, cat:0.249394):0.080479):-0.000000, ((((rta:0.201775, ((nha:0.155952, hba:0.155952):0.010397, tol:0.175719):0.016687):0.008151, cja:0.219295):0.032859, kvl:0.261524):0.019580, ((phl:0.152358, bpp:0.152358):0.080479, prw:0.242207):0.038897):0.048773):0.035009, (((drt:0.231425, ddf:0.231425):0.017585, dae:0.258379):0.111028, (oac:0.152358, npu:0.152358):0.217049):0.004845):0.072892, (((lsa:0.188297, lbr:0.188297):0.137982, (str:0.263770, btp:0.263770):0.062509):0.075987, bvs:0.421005):0.044878):0.033291, (cpn:0.421904, aph:0.421904):0.086639):0.121738, (tko:0.288928, mac:0.288928):0.350722):0.341608, (mwe:0.206267, mhr:0.206267):0.784360) 
###
Set 10:
    T16S -> ((((cat:0.397659, zpr:0.397659):0.243195, blu:0.650981):0.112158, (pdt:0.648921, pgn:0.648921):0.114217):0.216606, ((((((abu:0.760908, (((hin:0.422373, (ctu:0.140219, paj:0.140219):0.272028):0.092207, (pen:0.102117, (pcp:0.039302, ppz:0.039302):0.052689):0.412463):0.123228, (bpp:0.362647, mmr:0.362647):0.285285):0.092722):0.036598, cli:0.807632):0.028524, ((((((((siv:0.263790, bmyc:0.263790):0.053719, bcl:0.327635):0.086156, lrh:0.423918):0.137902, csr:0.571946):0.052174, afn:0.634247):0.033832, (nth:0.638623, tli:0.638623):0.029455):0.047925, ana:0.736257):0.050887, ((bfa:0.570659, gva:0.570659):0.187588, ttr:0.768374):0.018771):0.038886):0.026549, rrs:0.882959):0.081502, pcu:0.974588):-0.000000, mhr:0.984712):0.005157) 
    TENZs -> ((((((((cat:0.313144, zpr:0.313144):0.361929, blu:0.678369):0.061145, (pdt:0.584755, pgn:0.584755):0.154759):0.092625, cli:0.838731):0.072984, ((((((rrs:0.744294, ttr:0.744294):0.079769, ana:0.827359):0.000000, ((((siv:0.447631, bmyc:0.447631):0.092295, bcl:0.543222):0.153276, lrh:0.699794):0.075525, (afn:0.768686, (nth:0.750886, csr:0.750886):0.014504):0.006633):0.048744):0.016605, tli:0.850557):0.031188, (((hin:0.425217, (ctu:0.206345, paj:0.206345):0.215575):0.153770, (pen:0.172064, (pcp:0.090317, ppz:0.090317):0.078451):0.406922):0.252246, (bpp:0.644088, mmr:0.644088):0.190442):0.043921):0.014104, pcu:0.902441):0.009274):0.007258, abu:0.925567):0.027781, (bfa:0.720561, gva:0.720561):0.232788):0.040059, mhr:1.000000) 
    T1ENZ -> ((((((((((cat:0.102593, zpr:0.102593):0.324104, (pdt:0.398904, pgn:0.398904):0.027793):0.054171, blu:0.512731):0.183898, cli:0.712561):0.091544, (((rrs:0.583918, ttr:0.583918):0.101600, ((((siv:0.374332, (bmyc:0.317961, bcl:0.317961):0.040440):0.127527, lrh:0.517790):0.092928, (nth:0.556455, csr:0.556455):0.054261):0.041163, afn:0.683743):0.001775):0.061997, (bfa:0.527547, gva:0.527547):0.235900):0.024727):0.001399, (pcu:0.812386, (((hin:0.276766, (ctu:0.030322, paj:0.030322):0.230513):0.225635, (pen:0.074407, (pcp:0.031767, ppz:0.031767):0.026708):0.427993):0.202238, (bpp:0.468285, mmr:0.468285):0.252285):0.059953):0.009051):0.035005, tli:0.888304):0.043681, ana:0.947916):0.000000, mhr:0.963847):0.020220, abu:1.000000) 
    TS1 -> (((((cat:0.085328, (cli:0.020147, ttr:0.020147):0.061626):0.109252, ((siv:0.030220, (bfa:0.000000, csr:0.000000):0.026665):0.096438, (((bpp:0.004740, zpr:0.004740):0.034961, mmr:0.043256):0.022813, ana:0.069625):0.057033):0.064366):0.101808, (((abu:0.026072, afn:0.026072):0.037923, ((hin:0.005926, nth:0.005926):0.002370, lrh:0.011851):0.052145):0.034368, ((pdt:0.010666, tli:0.010666):0.011851, pgn:0.026072):0.075847):0.194469):0.351292, (((rrs:0.055108, (bmyc:0.011851, bcl:0.011851):0.039701):0.031109, ((ctu:0.003555, ppz:0.003555):0.014221, paj:0.021332):0.064885):0.176729, (pen:0.176581, pcp:0.176581):0.089920):0.384734):0.338098, (((pcu:0.027257, gva:0.027257):0.024887, blu:0.055700):0.255983, mhr:0.315239):0.681206) 
    TS2 -> ((((((cat:0.046329, (cli:0.001033, ttr:0.001033):0.044607):0.063422, (((abu:0.003789, lrh:0.003789):0.018773, nth:0.023250):0.032120, hin:0.056060):0.053691):0.058062, ((pdt:-0.000689, pgn:-0.000689):0.029451, (afn:0.018256, tli:0.018256):0.010506):0.139051):0.207930, ((rrs:0.073713, ana:0.073713):0.047405, (((siv:0.000344, bfa:0.000344):0.002583, csr:0.003617):0.047793, (bpp:0.017911, (zpr:0.000689, mmr:0.000689):0.016534):0.033498):0.069020):0.255314):0.211305, ((((ctu:0.028589, paj:0.028589):0.037029, pcp:0.066307):0.050548, ((bmyc:0.019978, ppz:0.019978):0.018256, bcl:0.038923):0.077932):0.144196, pen:0.262429):0.326686):0.409507, ((pcu:0.016189, (gva:-0.000000, blu:-0.000000):0.015500):0.314312, mhr:0.331190):0.668121) 
    TNET1 -> ((((((((cat:0.398576, zpr:0.398576):0.134402, ((((siv:0.465220, bpp:0.465220):0.025202, mmr:0.498119):0.002857, (pen:0.423872, (pcp:0.374224, ppz:0.374224):0.041950):0.077104):0.000000, (((ctu:0.343164, paj:0.343164):0.100891, bcl:0.451752):0.027289, bmyc:0.486739):0.021935):0.016607):0.003504, ((rrs:0.496032, ana:0.496032):0.028010, (bfa:0.456523, ttr:0.456523):0.067519):0.012441):0.033811, (lrh:0.525850, csr:0.525850):0.059838):0.021903, (((((abu:0.460499, cli:0.460499):0.038670, hin:0.506866):0.021990, (pdt:0.463729, pgn:0.463729):0.065127):0.009355, blu:0.553606):0.015106, ((afn:0.486838, tli:0.486838):0.044261, nth:0.538796):0.029915):0.038880):0.051548, gva:0.682232):0.019247, pcu:0.709177):0.283125, mhr:1.000000) 
    TNET2 -> (((((((cat:0.351921, zpr:0.351921):0.252977, ((siv:0.515155, bpp:0.515155):0.064462, mmr:0.604350):0.000548):0.031813, (rrs:0.604207, ana:0.604207):0.057237):0.011043, ((lrh:0.573253, csr:0.573253):0.045291, (bfa:0.464730, ttr:0.464730):0.153815):0.053942):0.003033, (((ctu:0.161954, paj:0.161954):0.380006, bcl:0.566692):0.096103, bmyc:0.687527):0.037457):0.081849, (pen:0.538947, (pcp:0.299065, ppz:0.299065):0.215149):0.292618):0.118971, ((((abu:0.403945, cli:0.403945):0.086644, ((hin:0.421121, (pdt:0.364041, blu:0.364041):0.032348):0.020389, (afn:0.390548, tli:0.390548):0.050962):0.024346):0.020983, (nth:0.531279, pgn:0.531279):0.005025):0.029000, (pcu:0.474973, (mhr:0.450241, gva:0.450241):0.000000):0.115063):0.360500) 
    TNET3 -> (((((((cat:0.140085, zpr:0.140085):0.155137, (((siv:0.208542, bpp:0.208542):0.042399, (((ctu:0.043585, paj:0.043585):0.131837, bcl:0.182561):0.043173, bmyc:0.232873):0.018068):0.003989, ((pen:0.153075, (pcp:0.084824, ppz:0.084824):0.061112):0.086989, mmr:0.247204):0.014866):0.026013):0.027923, (((rrs:0.231224, ana:0.231224):0.046059, csr:0.284422):0.000902, (bfa:0.199882, ttr:0.199882):0.085443):0.037820):0.054589, ((((abu:0.199882, cli:0.199882):0.070700, (hin:0.221326, pdt:0.221326):0.049255):0.021316, (afn:0.236997, tli:0.236997):0.062040):0.020311, (nth:0.326486, pgn:0.326486):0.000000):0.058387):0.078569, (lrh:0.359065, gva:0.359065):0.118656):0.024313, (pcu:0.370200, blu:0.370200):0.138973):0.476548, mhr:1.000000) 
    TNET4 -> ((((((((cat:0.255808, zpr:0.255808):0.214176, blu:0.474376):0.058056, (abu:0.443152, tli:0.443152):0.089280):0.010569, cli:0.551785):0.043094, ana:0.599271):-0.000000, pcu:0.603664):0.142829, ((((rrs:0.409326, (bfa:0.349480, ttr:0.349480):0.055454):0.124735, ((lrh:0.333868, csr:0.333868):0.117902, gva:0.456162):0.077899):0.031120, (((siv:0.427540, (bmyc:0.375500, bcl:0.375500):0.047648):0.055454, (afn:0.349480, nth:0.349480):0.133514):0.047445, ((hin:0.354684, (ctu:0.099688, paj:0.099688):0.250604):0.067730, (((pen:0.208972, (pcp:0.115300, ppz:0.115300):0.089280):0.077571, bpp:0.290935):0.028783, mmr:0.324110):0.098303):0.108025):0.030350):0.056510, (pdt:0.427540, pgn:0.427540):0.202935):0.111626):0.244723, mhr:1.000000) 
###

